Probabilistic error analysis of limited-precision stochastic rounding

Classical probabilistic rounding error analysis is particularly well suited to stochastic rounding (SR), and it yields strong results when dealing with floating-point algorithms that rely heavily on summation. For many numerical linear algebra algorithms, one can prove probabilistic error bounds that grow as O(nu), where n is the problem size and u is the unit roundoff. These probabilistic bounds are asymptotically tighter than the worst-case ones, which grow as O(nu). For certain classes of algorithms, SR has been shown to be unbiased. However, all these results were derived under the assumption that SR is implemented exactly, which typically requires a number of random bits that is too large to be suitable for practical implementations. We investigate the effect of the number of random bits on the probabilistic rounding error analysis of SR. To this end, we introduce a new rounding mode, limited-precision SR. By taking into account the number r of random bits used, this new rounding mode matches hardware implementations accurately, unlike the ideal SR operator generally used in the literature. We show that this new rounding mode is biased and that the bias is a function of r. As r approaches infinity, however, the bias disappears, and limited-precision SR converges to the ideal, unbiased SR operator. We develop a novel model for probabilistic error analysis of algorithms employing SR. Several numerical examples corroborate our theoretical findings.

==> bound_rn.csv <==
bound_rn,n
0.008823473,10
0.073854247,74
0.14307703336158606,138
0.21676205908980561,202
0.295196969,266
0.3786879487529722,330
0.4675609240731875,394
0.562162829,458
0.6628629607287457,522
0.7700544241802227,586
0.8841556631864054,650
1.0056120956628543,714
1.1348978520524655,778
1.272517626192259,842
1.4190086454907282,906
1.5749427681067552,970
1.7409287153168598,1034
1.9176144477852959,1098
2.105689695013257,1162
2.305888647841425,1226
2.518992824516602,1290
2.7458341215107156,1354
2.9872980610017033,1418
3.2443272476934917,1482
3.517925048469486,1546
3.8091595092438686,1610
4.119167524300935,1674
4.449159274398377,1738
4.8004229509595335,1802
5.174329784796522,1866
5.572339398994876,1930
5.996005506855813,1994
6.446981977139219,2058
6.9270292902843105,2122
7.438021410811135,2186
7.981953102730808,2250
8.560947716521657,2314
9.177265478,2378
9.833312311928987,2442
10.53164923335134,2506
11.275002345739095,2570
12.066273482558119,2634
12.908551535247936,2698
13.805124511351833,2762
14.759492369938114,2826
15.775380684418174,2890
16.856755186097118,2954
18.007837245230633,3018
19.233120350021686,3082
20.53738764788621,3146
21.92573061746377,3210
23.403568944263295,3274
24.976671677532547,3338
26.651179750941647,3402
28.43362995499474,3466
30.33098045475115,3530
32.35063795246977,3594
34.50048660121164,3658
36.78891878227107,3722
39.22486786658133,3786
41.81784308798593,3850
44.577966664510534,3914
47.51601331254605,3978
50.64345230819488,4042
53.972492259975354,4106
57.51612876766407,4170
61.28819515332228,4234
65.30341646254533,4298
69.57746694674054,4362
74.12703125,4426
78.96986954521786,4490
84.12488685633704,4554
89.61220686632349,4618
95.45325047000838,4682
101.67081939583318,4746
108.28918521713845,4810
115.33418410129819,4874
122.8333176665721,4938
130.81586034039185,5002
139.3129736381767,5066
148.35782780878932,5130
157.98573132150062,5194
168.23426869994242,5258
179.14344724111172,5322
190.7558531921747,5386
203.1168179947389,5450
216.27459524556306,5514
230.2805491,5578
245.18935460505548,5642
261.05921149015046,5706
277.95207100652254,5770
295.93387794442276,5834
315.07482802682523,5898
335.44964193303025,5962

==> bound_sr_10.csv <==
bound_sr_10,n
0.009273153,10
0.026460408184588433,74
0.03629639,138
0.044017371,202
0.050601845,266
0.056450782965878965,330
0.061775743102624014,394
0.066704856,458
0.071322959,522
0.075689893,586
0.079849946,650
0.083837168,714
0.087678584,778
0.091396231,842
0.095008519,906
0.098531158,970
0.10197783198754506,1034
0.10536067613298217,1098
0.10869064744962875,1162
0.11197780242683919,1226
0.11523151716177216,1290
0.11846066359883523,1354
0.12167375389494728,1418
0.12487906119829262,1482
0.12808472285618144,1546
0.1312988304989311,1610
0.13452951034481675,1674
0.13778499628631646,1738
0.14107369775137268,1802
0.14440426391991767,1866
0.14778564557175677,1930
0.15122715561636912,1994
0.15473852918724695,2058
0.15832998405856458,2122
0.16201228204894313,2186
0.16579679200904174,2250
0.16969555494012134,2314
0.17372135175656922,2378
0.17788777418271806,2442
0.18220929926116902,2506
0.1867013679450995,2570
0.1913804682483775,2634
0.19626422343486105,2698
0.20137148574061747,2762
0.20672243613970842,2826
0.21233869068554156,2890
0.21824341398447444,2954
0.22446144038770655,3018
0.2310194035195714,3082
0.2379458747969565,3146
0.24527151163414018,3210
0.25302921607139695,3274
0.2612543046130078,3338
0.2699846901119969,3402
0.2792610765950023,3466
0.28912716798046745,3530
0.29962989170867615,3594
0.31081963837171855,3658
0.322750519,3722
0.3354806377959392,3786
0.34907239200425977,3850
0.3635927830768253,3914
0.37911375791961177,3978
0.39571257149152217,4042
0.41347217595152586,4106
0.4324816377260916,4170
0.45283658449328357,4234
0.4746396842202927,4298
0.498001159,4362
0.5230393329202769,4426
0.5498812262270008,4490
0.5786631825148589,4554
0.6095315480157382,4618
0.6426433965545755,4682
0.6781673068232266,4746
0.7162841951917898,4810
0.7571882079934369,4874
0.801087677,4938
0.8482061460700834,5002
0.8987834633737748,5066
0.9530769617248609,5130
1.0113627151783078,5194
1.0739368882253473,5258
1.1411171804392382,5322
1.2132443738378242,5386
1.2906839902057925,5450
1.3738280661268618,5514
1.4630970540187036,5578
1.558941858041976,5642
1.6618460143767493,5706
1.7723280260210004,5770
1.8909438629765418,5834
2.018289639445925,5898
2.155004480474304,5962

==> bound_sr_3.csv <==
bound_sr_3,n
0.010372288551855374,10
0.035987732,74
0.055404174,138
0.073976532,202
0.092812828,266
0.1124553787500378,330
0.13326991903777619,394
0.1555526870375239,458
0.17957174560728095,522
0.20558656835881928,586
0.23385887083044987,650
0.2646594372713611,714
0.29827295853797886,778
0.33500183552645324,842
0.3751694415208693,906
0.41912311831443616,970
0.46723707006588233,1034
0.5199152594581067,1098
0.5775943775613488,1162
0.6407469397288343,1226
0.7098845487073842,1290
0.7855613596558522,1354
0.8683777781171478,1418
0.9589844201503688,1482
1.058086363186196,1546
1.1664477163540647,1610
1.28489654,1674
1.4143301438981668,1738
1.5557208004118248,1802
1.710121901,1866
1.878674595905622,1930
2.062614962,1994
2.263281724537907,2058
2.4821245981201185,2122
2.7207132777226946,2186
2.980747142691621,2250
3.264065724271928,2314
3.5726599982246725,2378
3.908684566842858,2442
4.2744707998223905,2506
4.672541008748812,2570
5.105623735676444,2634
5.576670242434384,2698
6.088872293925158,2762
6.645681335822195,2826
7.250829174759204,2890
7.908350277378659,2954
8.622605813512493,3018
9.398309578,3082
10.240555938778662,3146
11.15484996012465,3210
12.147139881576084,3274
13.223852121278735,3338
14.391929006031834,3402
15.65886943532836,3466
17.032772705500683,3530
18.522385736944194,3594
20.13715396590841,3658
21.88727618226453,3722
23.783763616084627,3786
25.838503598915416,3850
28.06432815041922,3914
30.475087867718784,3978
33.08573152346075,4042
35.91239180945668,4106
38.97247769593332,4170
42.284773912099624,4234
45.86954809210597,4298
49.74866617173129,4362
53.94571666550499,4426
58.48614450168601,4490
63.397395143829755,4554
68.70906978284715,4618
74.45309244278772,4682
80.66388990736712,4746
87.37858544,4810
94.63720736667135,4874
102.48291359038157,4938
110.96223335093842,5002
120.12532743579499,5066
130.02626830596162,5130
140.72334162706932,5194
152.2793708323825,5258
164.76206646414957,5322
178.24440217130535,5386
192.80501938304153,5450
208.5286628298675,5514
225.50664924729887,5578
243.83737177307023,5642
263.6268427377039,5706
284.98927775134297,5770
308.0477242080475,5834
332.93473756337596,5898
359.7931089932594,5962

==> bound_sr_6.csv <==
bound_sr_6,n
0.009402917,10
0.027581365000479183,74
0.038536874,138
0.047518215,202
0.055517459969337324,266
0.062950333,330
0.070044408,394
0.076945198,458
0.083756404,522
0.090558324,586
0.097417428,650
0.1043918096607237,714
0.11153454935920526,778
0.11889590941648298,842
0.12652486461803347,906
0.134470222,970
0.14278148255724932,1034
0.1515095470239083,1098
0.1607073066745741,1162
0.1704301744367136,1226
0.18073657177428082,1290
0.19168839288835038,1354
0.20335145889502337,1418
0.215795972,1482
0.22909697667584616,1546
0.24333483641723053,1610
0.258595728,1674
0.274972159,1738
0.29256352023265464,1802
0.3114766585142199,1866
0.3318264980637391,1930
0.3537366946746072,1994
0.3773403365769452,2058
0.4027806931543587,2122
0.4302120160636509,2186
0.45980039713056975,2250
0.49172468761879173,2314
0.5261774837285298,2378
0.5633661834729065,2442
0.60351412,2506
0.6468617800163123,2570
0.6936681050453046,2634
0.7442118962972266,2698
0.7987933161073109,2762
0.8577355020127051,2826
0.9213862987593942,2890
0.9901201173328396,2954
1.0643399303165815,3018
1.144479413542026,3082
1.2310052447008282,3146
1.324419570350173,3210
1.4252626535559365,3274
1.534115715291314,3338
1.6516039836443568,3402
1.778399965890781,3466
1.9152269595624247,3530
2.062862819793203,3594
2.2221440014573233,3658
2.3939698959354843,3722
2.579307483759294,3786
2.7791963258995764,3850
2.9947539180866016,3914
3.227181434288262,3978
3.4777698873325136,4042
3.7479067366531567,4106
4.039082975271526,4170
4.352900730410298,4234
4.691081414582072,4298
5.055474466612949,4362
5.448066724865072,4426
5.870992477922755,4490
6.326544241,4554
6.817184311522809,4618
7.345557154873106,4682
7.914502687517896,4746
8.527070513595447,4810
9.186535187840775,4874
9.896412576418555,4938
10.660477394159443,5002
11.482782002012556,5066
12.367676554452885,5130
13.319830592922358,5194
14.344256188170505,5258
15.44633274162365,5322
16.631833563683728,5386
17.90695435517543,5450
19.278343727061326,5514
20.753135903069335,5578
22.338985760068454,5642
24.044106371935413,5706
25.877309234322865,5770
27.84804736022801,5834
29.96646144961852,5898
32.24342935066835,5962

==> bound_sr_7.csv <==
bound_sr_7,n
0.009333708,10
0.026983378,74
0.037341407,138
0.045649853,202
0.052893491,266
0.059480115,330
0.065628689,394
0.071475379,458
0.077113736,522
0.082613053,586
0.088027861,650
0.09340331,714
0.098778449,778
0.10418833839998576,842
0.10966548500549234,906
0.11524086071519712,970
0.12094465916458197,1034
0.12680687993007966,1098
0.13285779886043292,1162
0.13912836174551213,1226
0.1456505264018002,1290
0.15245757050426034,1354
0.15958437748994347,1418
0.1670677095573092,1482
0.1749464745668341,1546
0.18326199213729488,1610
0.19205826319191122,1674
0.20138224648976255,1738
0.21128414518225913,1802
0.22181770609684737,1866
0.23304053422736715,1930
0.24501442477209956,1994
0.2578057149860724,2058
0.27148565808947467,2122
0.2861308214882836,2186
0.3018235116101522,2250
0.3186522277322048,2314
0.3367121472751684,2378
0.35610564515704723,2442
0.3769428499379206,2506
0.3993422396449251,2570
0.42343128034176836,2634
0.44934711070085953,2698
0.4772372760479744,2762
0.5072605155800041,2826
0.5395876067065366,2890
0.5744022707358774,2954
0.6119021444179822,3018
0.6522998221700398,3082
0.6958239741483219,3146
0.7427205456917712,3210
0.7932540440524143,3274
0.8477089187447859,3338
0.9063910422941035,3402
0.9696292986433335,3466
1.0377772869928528,3530
1.1112151493982196,3594
1.190351531041351,3658
1.2756256827232022,3722
1.3675097158029388,3786
1.4665110205341065,3850
1.573174859524741,3914
1.6880871488800295,3978
1.8118774404761098,4042
1.945222119766953,4106
2.0888478345463355,4170
2.2435351711791682,4234
2.4101225959853707,4298
2.5895106807111006,4362
2.7826666323610567,4426
2.9906291490993766,4490
3.214513625,4554
3.4555177317561316,4618
3.7149273943105356,4682
3.9941232050598927,4746
4.294587291,4810
4.617910676419797,4874
4.965801172183461,4938
5.340091830727715,5002
5.742750005659644,5066
6.175887059599404,5130
6.641768765963548,5194
7.142826453894145,5258
7.681668948961061,5322
8.261095365963968,5386
8.884108814118747,5450
9.553931079145855,5514
10.274018351309053,5578
11.048078073296438,5642
11.880086987021627,5706
12.774310463965776,5770
13.735323209613853,5834
14.768031438882986,5898
15.877696626227475,5962

==> bound_sr_8.csv <==
bound_sr_8,n
0.009299105,10
0.026684507283993783,74
0.036744138331810755,138
0.04471674,202
0.051583485,266
0.057748257,330
0.063425772,394
0.068747589,458
0.073802262,522
0.07865366,586
0.083350439,650
0.087931381,714
0.092428635,778
0.096869789,842
0.1012792568559222,906
0.1056792523693526,970
0.11009049023355044,1034
0.11453271467286008,1098
0.11902510885953399,1162
0.12358662310999824,1226
0.12823624652732946,1290
0.13299323905034166,1354
0.13787733583831452,1418
0.14290893259006499,1482
0.14810925814663012,1546
0.1535005391823896,1610
0.15910616071353978,1674
0.16495082539589045,1738
0.17106071404727619,1802
0.17746364944838522,1866
0.18418926520593715,1930
0.19126918127330406,1994
0.19873718759511316,2058
0.20662943725967065,2122
0.21498465049520732,2186
0.22384433082630117,2250
0.23325299470909755,2314
0.24325841598531284,2378
0.25391188653189367,2442
0.2652684945337569,2506
0.27738742187062115,2570
0.2903322621833926,2634
0.3041713612714503,2698
0.3189781815684043,2762
0.3348316925506669,2826
0.3518167890507762,2890
0.3700247395750651,2954
0.3895536668650692,3018
0.4105090630922241,3082
0.43300434223858275,3146
0.45716143239135576,3210
0.4831114108681902,3274
0.5109951852927317,3338
0.540964224,3402
0.5731813390493343,3466
0.6078215265488502,3530
0.6450728669131749,3594
0.6851374909038483,3658
0.728232615,3722
0.7745916532267074,3786
0.8244654053314235,3850
0.8781233361315728,3914
0.9358549431241272,3978
0.9979712243941279,4042
1.0648062520696087,4106
1.136718859142377,4170
1.2140944477484794,4234
1.2973469275740968,4298
1.386920793663947,4362
1.4832933535641502,4426
1.5869771144318747,4490
1.6985223414940123,4554
1.818519800039084,4618
1.947603693985755,4682
2.0864548149890254,4746
2.2358039170291732,4810
2.396435332479129,4874
2.569190846772429,4938
2.7549738499969294,5002
2.9547537850278616,5066
3.1695709131920182,5130
3.4005414199291977,5194
3.648862884493525,5258
3.9158201394256196,5322
4.202791547330435,5386
4.511255724427002,5450
4.842798742401271,5514
5.199121842,5578
5.582049696586978,5642
5.993539257938664,5706
6.435689236204155,5770
6.9107502476641685,5834
7.4211356839631435,5898
7.969433351,5962

==> errs_rn.csv <==
Error_rn,n
0.00033360339322308535481103750655292379545346232664537959300386026783586713053424200543296955,10
0.00044189988240295483279687732916682769548438388534012046795894593296416326665820115167810431,74
0.0013792952274461520705141618491614907214352633214721921533948970438257554110189058396427544,138
0.00056227510066343479792387139212324434990590474485297981282147590402478587734338053989463667,202
0.0020251936162390187611029466307550021013330515405141972936583810425726730721466140966165596,266
0.0020338378662425622744949478912120672192303552573895514982257776525350659197716393896649627,330
0.0017470107022148401162892254152235981793262720824569525890918747879407533803113707631257645,394
0.0014001694575872110856344146765997695492732338533272554353889291876745944023144623134570357,458
0.0028653114031924418341785151934307661761415733554466243260608844335261809640459994185264299,522
0.0016325129455671051810358086379660181813947147559656177276096870798205276407656736878572548,586
0.000013777775806043662957973966143201996607867743156199245044567019758691162600891683112466056,650
0.0034262780949789895370951318670319461211812802452434540934197693623737903239522445477653956,714
0.0017810008299540075330511225746084130359617045053437501603703561271873876957290233822997239,778
0.0038324064148086638463483835723822334307493751175781869361377355754672077106642685842200685,842
0.0023242954102606419564368388353341745990126717003120129199816667041123849974669422692837004,906
0.00041830659762364002253379264753781775051875433645266484157902313180627661546345787231015366,970
0.0004154508574654223320478500562820163475511672332808770263214889658283284291872791098856603,1034
0.00045007561771822506919010120821186515110522713540054873907027687818145279731775792910624038,1098
0.0024140258089993451856605485559380761888917925055105858331281599127596576055571348814111523,1162
0.0059894126920900440329374315768669823102420576018499231163085085445801856626691782828958732,1226
0.0045208661577729885407007175833004910614401804561501784445562839994373180769460702751361355,1290
0.0067022861113969709526691419847306986616989963830968884658659174415511398571624302200718288,1354
0.0030811850220167857978556125273561601224941075349147045344756408390557970916749043342640385,1418
0.0018748436374605606497222236929711834607646881313250235706508596392562557534975528571000529,1482
0.00039691344697192280078657888998203697598879207922440780705109936152016813142371255488314154,1546
0.00022649510592827062679076468358984747836143963212544521018162378663964912517355582283086812,1610
0.0012987307482720501996159240039164611591018705662823888739853723539410580304004949330631774,1674
0.00042759285850419217347738186877070555479335493059610765835011998458481301296811425388146408,1738
0.0021866141221130952542883590579767569049510184213448267740045320637486528748162951893893966,1802
0.0014178804819003267646071151503365231401632445923812105919641264136276046872418483183831924,1866
0.0023487570981398329678051155793741508494370381288601022928636480306086712366214591193028359,1930
0.00409758952413795116941654712305480872300817754328874774043805795887559786489819719967897,1994
0.0060269504203007853735773208307869527942487639059174983665971306368452892178135160437633478,2058
0.0004443896589193714922125114297959499585851641398721079414888385622459510033964215934587396,2122
0.014133909849905259480555214063488107962829177933784412763758054452001745244744022434260083,2186
0.0020810748571206204369225991909683764763534417533644581942431283241528615270000383675200553,2250
0.0095169945935522368317853690054966306758425413268985594862006297130214992427736696769620163,2314
0.0034710132294347916937155471450955277404662225752406999873978945093569553767123599005273402,2378
0.0068384806766907075961440309017087321622523061858633246343124010522125276606850164872018818,2442
0.0013029263959920579508259806937096142188558894716435489474031763986936390295057255023625783,2506
0.003833951107930106706433358997081209168381262494371379437143096946627866758687546700937766,2570
0.0081524835276988280118227782623779307587207591873628994476397045958284006649039121877238505,2634
0.0055300198161334813898602978689338587175609286447895189706434710048482769866014892006773911,2698
0.011824035477478540800439924906900697875662598576648965891209644576625845667417236272311146,2762
0.0046014819055512124767897890744902020659735767432351740122107970258550683901426981249094714,2826
0.012301610328003868416845665813088335044174537776057197882216611053940392422555676855654341,2890
0.003105561392299070085779590605873194915615507660118510777358286304218107620549355400520916,2954
0.00030593826068399857479379124615258692450041341142947030331689953743427331415773568017860019,3018
0.00045566690399503509735564292660030452444520459532432396999636804949141083587355869322700424,3082
0.0060715863432590478823672838442380356583081915599889303099011190088108627401740010569600624,3146
0.0066812855107690126143709148891427162024303347525210584574289757241926183748539652226100804,3210
0.014222744466887909451089776810299275254497606478315241159988141760542522376507871056165146,3274
0.0036830332186533845890471791208970050759976157864851028243903144364550605136320052762295464,3338
0.00019240469878416430212768413517947732444097883726972009559466271454841715667638328415026729,3402
0.0044567216121900681099276523442964261488431540812634284900577014923580050744234440399310756,3466
0.0078000546845092012903881153105776102082271556361625344386765735364861955607317003216820279,3530
0.0049700220780681499743028528193226675999680721801254824052878717371347408900596576372543419,3594
0.0038228131319900503023250368844787360108972432667976844330884247772028877512585372633136195,3658
0.0057042672756083690027346721781281717974891076073626628839322209184074396386296156228440407,3722
0.0022594498991881245283484464409027762661555356463531373888039878223005354943008619989560844,3786
0.0011873692646838682212821537006413711777387175772035888956170279537381522270773425366316286,3850
0.0023167383286642236564926968369920072238390039016891902123442283305220192776454274204301073,3914
0.0053743478266546847397779432466121360123032312695965662743730399850288718298611567830415801,3978
0.0021167715725047631585281353717808114289706119557381101662720118370206315930096945734256974,4042
0.010046574331996896129080601945061035336443368186031729964299766613841945139374981344262597,4106
0.010566946040526722115336491686204265335637369336154773736277882445272359950704922662025891,4170
0.03316116765806437622407511783441932814496817371489948632296852272318933949866441915213619,4234
0.044903878525624694003051756149188811741030562539634539299566860410661396629551710505031105,4298
0.0613097741644037777395628746697258721546602303548427170363981199327083892807394866365977,4362
0.06423682305500646431718040152918716579645361480513941751185026182876343884245411652339811,4426
0.096335696412931747828697275939622664305758824705430619578917329130689053368396762774023711,4490
0.081079332283642101331426139295095026225442573842314423803493643965045904475620313354093545,4554
0.11333711018972027916788598462110736363338328296009000545130559712918302576423487738283064,4618
0.12750845066999543788825418908531326663803604644468262082040167623367579655115476114726005,4682
0.13532576690728603227006078050814139062006489471156162304486280888253253352143814573759929,4746
0.14822055883963564362955317256385693279897042637913991662297717161616804152077959365265382,4810
0.15139839516945623088561485020028274849224153290781723288465928679364048240653627558033567,4874
0.16658131616561858092482454080639717260316051216684722794066629881316855692565224149673918,4938
0.18014075044371681181563911906595884420246191746954855946158345434264054270588338954355487,5002
0.20050341312294295297182744092228534016824366271871125943882258916059435256304633983277355,5066
0.20437861538924995187531865240893440515434332837898702655064632849273715960133264534579309,5130
0.21387437428970306273233980505034327194813188810362776215690972754706495406909122950996739,5194
0.21647566589355909809029889470514209244850543194441448987887443079207095884381801513757125,5258
0.22181951898817986461186234705435785278932012982470501961159642076105686174306065270309786,5322
0.23821269827224382122080286734134804785634375274334061992352597161258927973773583026778769,5386
0.24816805305164277906732822557301327190412623215799743651834483477113239457674378251341103,5450
0.26012359210813569631511521787857043046526332660434360412386828758326963678213481945343122,5514
0.26448008720708329845431104649533461398583186367672247162442451766715269353459714382174573,5578
0.26908976707415371902801175583970203802752199894437192253173277341872637865793340856428698,5642
0.29515745341285929558598715918048816301659921907508584275865413347341799686720522877509911,5706
0.29393547025528632432895943899698436924587799623792305279832576138359563665368088424359901,5770
0.30180648144747510710515213572414697686170377743599327326924317021619241842427327722702106,5834
0.30009797274660663136109565663656656088354061089293207617199380337290669252189299680407692,5898
0.30699641217294020389868250300577256493567758332660464282425632776925991290963970759276418,5962

==> errs_sr_10.csv <==
Error_sr_10,n
0.00057246342277081446885574036124481723299814135252347138159462421960634799599675928132297574,10
0.0011503080159225294958785824311118717805738514964638071629298779309545236215473121069746642,74
0.001597567662690125608355534062821288945965916544642338894615604075502573778538622559042794,138
0.0020065833594438746616171150219620466253179485482863376024879291453971170070118966762091775,202
0.0020110819794453519008959881093274615216096984105431429689788328908978419892142721756393722,266
0.0025718532015127558891454365593187050402004473088153569054104025210363174405699080623692022,330
0.0026064184881273190962880418220531509138624708189870358645289081433401965976395882608040181,394
0.002802677254640574469540595925069337416618789771609417016107768053364858381548784081961658,458
0.0028088602537999145801368478617340232219884067993285936353419736295492025579353201511880739,522
0.0034543944717034175733799480943665666940599589953476784673777655508183912352105758608367543,586
0.0036317766956728745964357455673670805899592537974645390252526085509189904118064250913848451,650
0.0036507282261956896856031282810356962021360159485808381858126623636502247943568778748078413,714
0.0038616524202812217802509735651180797524184247136808208112640332724404969406688974339486139,778
0.0039698516723842665506528339063383933266607933582781563453996502004904493577454744573823289,842
0.0039611615515913057251333000562580424975690947924238629806439966648938573111723057637470337,906
0.0038138931181630538445691926479924267904288702535312117821126244302663867444643873294596666,970
0.0042016120798080422179384899904120967121144230684583688561640497246440967605845295653797593,1034
0.0046687262087079878504000425323135110541588827115992616591021368113471641008105638655443318,1098
0.0045235764581828817196799612784792861012730494934482398951987579736051345009065762220854438,1162
0.0051323995402384667916545349137641738747258977462421275359774358818834977171986908734365137,1226
0.0052050121233060002209342707800649516687820337863647702036709858326563212554664447079995787,1290
0.005301399004131279586476056188312892295260855114550246347210206618944512465191041492830719,1354
0.0051510274178881094078331173665670696214320448766336400095980408633333744533068322324468336,1418
0.0052940721660755728689521662411359816900490700515581811475111366307246420247172282867810823,1482
0.0054056124040759351284234640796902270502518396865969392953286291774286761517561470945060473,1546
0.0054669298945968387144573320527497320934125622280151436026349554858513723477941568854198295,1610
0.0056448922099199338985865653733918692553836633567835196685932473643252897043751159271084907,1674
0.0053010778729541570514434661655400565409385566402771656674152971081777781923376013618482121,1738
0.0055927242390986244345865497312516837955194081258023071521778168352304248136874873284092893,1802
0.00526061264204256282170643002286510920071822142590287637357195219525472126450266903517558,1866
0.0056964940073808049601366332522343299060905515391025548375362020469365486380046170331744684,1930
0.0054256644650611159283783006036399763435693895143336629178885756415129903949755059474440341,1994
0.0053720062064450348879260528094721999836052597115033921425611860323012625910503780967118916,2058
0.0060796303608130240911309752762742115629183827344638841711512552680511378297533451359921482,2122
0.0061500612337196221998463051423744186733964021922948550765392903695875563190650939413144136,2186
0.0068198370158328004500557222937240707572867513220735710879708513592060460259548032368637161,2250
0.0065452741455828058206289414220877594124089509854413186086907537962861863290787982501911678,2314
0.0068281464711806346832043937948634438663318708558424336316839965112031405649538473696653174,2378
0.0069040442322309233895428045489613781227469979778668171176910920901059596783973678766764345,2442
0.0073315920906508628210405112374220710665129009835216660547208294459028421267823345647095877,2506
0.0072035528683517445121340915682882206495061671894071989390875967360691571655387481231831306,2570
0.0074320941133453714417061450452271348254680072923767593689968398275531355305478130648625013,2634
0.007207835214124229809251677198353142204730863150550271214907913549557769399960505868852402,2698
0.0077355166694554689012716566417289388835904312554365921922836168611072919204783441048270065,2762
0.0079227201807455616634227054550389731756184323133327236374114240137178137819868612251133406,2826
0.0072232145880215206322939028596699205683596488774652875100010225691729244846993098706373703,2890
0.0077221436302996890678009310891559537796841620381649548534457626766721478070186439399824701,2954
0.0075104528395932186156811216310310247090329847709504687542709816628716213584968709358105588,3018
0.0076553327306929658785174265581505305183572617133436299599691535011798863469023512479204905,3082
0.0075708495477594752190054402128036960638102943704810332287971811700184121414141394893852323,3146
0.0077702545978745461640798488886077700263709684808543449380341271322489775623515242672824815,3210
0.0081612944709269590475632417886789111473434391309236065780827702637291161892700601923707116,3274
0.0079607382826523857198256769627976435863745468078733055713066453107109213704641181320793113,3338
0.0073330265045751380835716155527322719692678548297429253747014206199758566447808845325971102,3402
0.00794251144708020901918584335563396214736311784256678900634313612555210616281050531025008,3466
0.0076804652764250311582726771440148417235657293773141551700189884411999909675609305298472464,3530
0.007652385244570879200197626678870181473485328417266659273435576146640378125309596445132276,3594
0.007600818281346879425058499001053526910467458024993918939524869396059840123877155190242735,3658
0.0077142985238368356373237088374014256201918991584295577380048858602242515552850676627662924,3722
0.0076537936734647148837088015263347513434182348372635118705272465312111411598975197612484902,3786
0.0077333556214042104277146386937237624725898353057388576605578276759810141556381685441652495,3850
0.0073409229522549343622770552175196371915409795162872822390981060161776418546839290686056683,3914
0.0075884852842651890612903222076844688065365664810740861933850373977003303877056611263346385,3978
0.0073683732212346381996100214590637619784660938209231017277911252672983133776262176174575902,4042
0.0077642195273376590621352656990952073488127216314595888194252067264750148449714776365778864,4106
0.0079019156003570844316881202508028104958769304613342901940270946609119410632293534734672257,4170
0.007975103730755880967025453692205258247797054565356830325437079378965789797692906253479155,4234
0.0077554397304498706569630195827341712527977897091986978328024409092885141103988931663234542,4298
0.0090200295172766208532324614104288151101789687617983379863820868449718408168608100117046153,4362
0.0090635800044091650159674221865993084285935724520235677202855105554859189363652635950556207,4426
0.0090007907427945738125127013404594628127127465782179204563762422516870889824934762798944417,4490
0.008812117310232199595626528298308746241972202956493206917138061923010405647852943059269397,4554
0.0096974668743765721659952816314244249833181332424643249772345189058816002917455673502716439,4618
0.0098025880438034386209617169277837707250528467597430387086065473332419158708502771849691591,4682
0.0098289267864080257541642135476643115273630420255580904899821188066181698262091687871262322,4746
0.0092781618006096391130993994241073165831182309275176743700773205194738581830918030742514491,4810
0.0099355772333236949189824817376947140661578496967986925203693069931694283573213127050351346,4874
0.0096596861346078203428644112437331974109927961005895984845150611800311217302999977187536653,4938
0.010062655426030542178507536292034888075887169164515691087877060319202511861021995525996681,5002
0.0097860256053877275658702293510547612757140956362145244865173805346299906103269308364609534,5066
0.010902109387978517084838997736278622932691917544435653865981621941464654712782404806469076,5130
0.0098754203585233868961103651857182324133248977433460482295284547938933874977257225058311721,5194
0.010131713409412030296309318760422813478689731684542349727283428937536511722418280149054479,5258
0.010514188310278579740384739117569340120658471344811232795750829918890073170552944184744036,5322
0.010750368566133878156113007807560083302075742203729076340063877748400718642711101130103993,5386
0.010256811504605909388941991846889010507321560800754058209889713573484867904138953706532488,5450
0.01007639450452994252889496824132219235412113485841067550002838201293140647166460067081451,5514
0.01039083457681285192062673162110799459560786979713593088417143671616325071690023495121808,5578
0.010645348734852496632373317298784475940083076507397574843384840324957060094431116700667671,5642
0.011438548280454203345656313856190085651357572438877171352574888290955800515684358894741604,5706
0.010321869469804234525003178280902608497816046429862753355515807592217138713727611030612197,5770
0.010759644052784906773964550128983033811714644604185607860237757068920728729250938605640781,5834
0.011661792911328041722628995816513666335925241582115203794174868429787547006007233384787043,5898
0.011102623456185518565373344467820438868470701074705727267613312491936407720242074432789195,5962

==> errs_sr_3.csv <==
Error_sr_3,n
0.00057532288042701234332554925415812800838774245818043177810608587904494114282990992708382977,10
0.0015469905646314464436555565984088512480193455420782103165182441049650245407918201041258344,74
0.0027497342454971037931681213591912697646698442759695412067944129875861192774430038372657544,138
0.0046521245287939265259097658614240591934080775959878639501324339630352579883660509768586002,202
0.0049748339554655828410322800057727535492224721620957817945303506209459355788852425277508053,266
0.0068553698270459899689936935137341484675908631297022038952975440794523353202681397564177728,330
0.0083009206480795703099280735043710011556735418026376669558139669105213804486622109415139102,394
0.009768951231123831145239507766072383831450417665968976366892099503053785083861296433614192,458
0.010602826543104423962621174980193558790147902070756559997587963641832048964338070809406024,522
0.011990065908475210270186852090800926609475898740850091348792456049518976864313326475490541,586
0.013786816357810453650554461461721330430210493867122114018907307518727495079281037511993566,650
0.015620551522697831534608299956769011814085344252184815561101404495004713850082103870099961,714
0.017078599172682959283051446730759036043963164991501370917217886541939295444097826163149147,778
0.01791008971203082039787821012354591946684573032854166411781126881197870408668954869681152,842
0.018826701615672423556669520262941473236898972856046994559340375396956344205281833685744672,906
0.020526456123184327656681717150045323858469975223144515835348731003897118449683674569467792,970
0.019673161185660024209804996762197703101175345745697982872640100965552384376050108186920063,1034
0.023434301365358541615338706403576020526762633883585443173489774815282799354694443987286141,1098
0.02552614140189725520684485436101514696861045415169809481776301396819853318990623305608852,1162
0.026732145692541325648905390650549781819392055613727914982591322019408760441162438798075662,1226
0.028419720774300373353253877442185915999466540679819546257632483523529670880743454729732965,1290
0.030675215727908639389895164345450910728962564599571428170799478522404463575311980712485107,1354
0.031949918002440641950964579929815059655335727663203546157763888235274288149925611040600888,1418
0.032590178980950632022957943975834452376074002260122797727675482844513152464847402485586221,1482
0.033567205016775505662265387039581134343312698880564459887004199573404814128468303467984409,1546
0.034708582302502087999970794319831084506494115029863906496341571721796405873275524445486868,1610
0.035243599163608254031842165180354773089155693800771274271927825577119742728334245143744887,1674
0.036074463820639755596753057429108637813760327225326921736003883471037179495950003039909725,1738
0.037284981573757839502933612625591601397730013309775178973239780511946475632264458336226219,1802
0.03985583178526625250275363720602012483846807682669027974563804308210085656715052793804177,1866
0.039689270594741549111029757599673585732579349214418467125701706508660969734998165809092816,1930
0.040951912589066450920828356826589428934465079493486706842178450977904893640036795691589559,1994
0.041631670070074715597288901021264381392940102475342880805412256562096665759615988996475139,2058
0.041030865204237713170661487025016608193882612870531651219593469733167636597399754463559373,2122
0.043871667707797492146075050595965611491201062186684016472154089188252890990373645435061486,2186
0.045265839406699090325213432739808863773058479957487922146110341031586196826132148409300087,2250
0.047795890231568470033204370392230459567503195747371618152894282204887600526663516155631389,2314
0.050450279881779574243934749161380047456583617114565478343534608866330158819293331445320179,2378
0.052953651801009189439140580152242933640796115288397515596998291794437209386233886448328751,2442
0.055019809375595868277388230965840641773303691613766530588120912068136241262182613093466027,2506
0.05553293605349201974001580732504901498643853697349002396961952764998960828588463994051971,2570
0.058643107863187584019653200151289300782730780814423246217767086756852021882198111056645579,2634
0.058277366551217208677406246919165814184166684147890660433554476418523350078181130995619173,2698
0.060476215390470205538672593857790349635626058070308787625756909433865910188266352133632448,2762
0.063557856784494709337803058916777023350837117667696088283969492469480327231034969161270255,2826
0.064778455205359488973133256959888598286610134073346680672996232849248428964279023067932185,2890
0.064013033027532593794216466930745902244068241762466919317396152637797102723003976224948912,2954
0.066474673275570349332731186373847740087680328950853937353405539300088225867550296453339803,3018
0.06838670657763579302560871263350081341930159694625297707735352937374245873717225964980585,3082
0.06888377657458125900925655085699484634768847876825054187908992407882309546324261954893139,3146
0.069302406440122958045284522076586249679285838424686193296457666778285147406226721815562958,3210
0.070065760593105557921834178858843949748095671936749666183618819776326642029383316216647834,3274
0.071631797466330952077615553435444150958743589921185375468316820312218932681063996350459832,3338
0.074077627888666153972497957428310349603436131725630711235393006488743082632803348248202322,3402
0.074410766712185327939417918198192746909007843222014812842796804864417253916238450943748712,3466
0.073534155601364385618406021827107964104378310411389304185562148801578633846317002309486983,3530
0.076430766183080261126148362301099599334045503283609177732435180882377754719728798578543462,3594
0.075425479456209017088024188164987097926105300524353053906987336926432809037415094179824404,3658
0.078106533461569703195429388477213913208124421723744549675803708417932921636070590493064316,3722
0.077765165823774445728859230887105645723744348422605665096268063850049354557812978065241107,3786
0.08026719313485755554238168104138219344820457236428825563903834908118694395593414760512336,3850
0.079228379980407112205100724706385521842085057065181873906056003878913226544011766274031004,3914
0.080753870606247481533305280016348529485156630424157156319521862485107679200583494252385126,3978
0.081051053015439452067726590712867011379406832286150816466359448191482800981268261128615556,4042
0.083127767452216288056406525008992096084560139705139503351853617192902428639120557931774421,4106
0.081281455858909585242278971037713191938578169263042969912167045700392225514188965860248191,4170
0.082555868355299104893838311399353266473186913941564557976302411135041243506601304808440873,4234
0.084891999634971268704230625347055831344767668684398453749380991263799789151330254953778958,4298
0.08436726952616427752327066276878093576568936241137068689810073525432224268349491602393135,4362
0.085938487045328443306824541982785665002181954214912414692444578217523717997111733360119146,4426
0.087661754577035953052728785241586093180232753892959601570949729939307747416793219591705234,4490
0.088334677594664321654409947560523890202949699614272322127271723934325791059911924454222602,4554
0.089953108234430812233518727688175357248894170596437847919291885172220835133169376502557913,4618
0.094958721990791498159940797026169846142046059185190204297531544237073143015849306250138596,4682
0.094390535001164364567314693122861779618580037256314635117098022992891334458989198890985358,4746
0.095405242592530004524684861175936553981722211781988656726550719013235398579686214277049911,4810
0.09756523086301861053242104225986318534971810515165688859577986029961205050920092056246321,4874
0.097438493053835339639558470532634150534145764267064356263392240951229027223564214664819241,4938
0.10199471314518999121061337744224189794224423484523002195932602414504199537215784496641535,5002
0.10493390217248099506310625902143891375089408633076845711740512612230500912538252174055722,5066
0.10474102249890486918839200528746656359983422656713598974478869555645945244601594199994721,5130
0.1080022914865237365363354279359709476784277596120214119845807301901905729028414573217453,5194
0.10815954798720384997082888643801310280691405396204272736642664214258420584960988840209722,5258
0.11197144069785117620357668156804273453247505768203066529012868582762839226184574179189414,5322
0.11162656185877552447401514693223584192581615535984584766273235078998670811821791367277423,5386
0.11530818802040554345102690368511306646534016425407417882558468625633262269493640742405244,5450
0.11730143410504093734950603319851306703675519305280785367460734683132602600425496153518985,5514
0.11760020837192904995267545789742248951779942826610296457123635435535652165520525001883669,5578
0.11880348822401999397073429020693764750671609745778745797026435100008657301967938431937549,5642
0.12157483321418906402296510232155639145981408652117304783537573180114602156053096022330423,5706
0.12139095079892191983684890190187242448033943156856549882591661932171182036092415033062852,5770
0.12327076226198532375092349943029584170280085821144245942061503118764705941993646970294002,5834
0.12444170185206260580765438649298361154841014491347892367970642006394529442751449349026886,5898
0.12540104818696856807068785069282232308918380005905368951276482428324967114308074542320013,5962

==> errs_sr_6.csv <==
Error_sr_6,n
0.00058923890768717533241195253300290711528380117237763904112853262164609445741790973645331935,10
0.001136665433646005289106538506131057213999017264129588631181436229827689963395849321194521,74
0.0015147696874458635290654623379037329546655530607034170800656666655110097015911047815903398,138
0.0019475995103543703207801635136160796822363338075396864010462380386150579654017487899953487,202
0.0022694950697985200570307442964352785382428195032778603711197584487951338133271006668314816,266
0.0027936520423004845943870211174967213698784662236704145280622384087095015785752048186189031,330
0.0029267411819892035743594897884556441663716218194510836381242079288931373772932560352364282,394
0.0030120759405124910095776608364423411315361076305489761164437474495984695506580509204161778,458
0.0030589010747369691043081828395271825438883575981943590663407566545109532826399134276483624,522
0.0036247672398236448894556898304169244486842365047609114332320253590476095837974844126480904,586
0.0038253563620811136018404873755880286080451271387590258511172945667471767957192910130181599,650
0.0040359274791709472727093717978718004169441295493643060623583583630593118494844199583838579,714
0.0041945592270471997238120045947010569134888637359171726537181627055919400066004650550305118,778
0.0045117142620632507851611591968447231625432840379666913228120012048416167163699992827045621,842
0.0041829108757804070677798406265140320609228541748861527237121751360050412250199803838398963,906
0.0042734280302678074951860275201988040421418525164760589603907682066602477897647316731939128,970
0.0044858385981215199961203215049182566130138458239260274488342987732308922153782800449439035,1034
0.0049699456724851290426022167145743430351834790593837690225778642329130095636382264054569989,1098
0.0055526853389708175543891078534858555131195557028844982661974544376561889157972377271789213,1162
0.0058756552926951906809279626801044018750332247747605171296598440485127643870295181416086595,1226
0.0057159942700736073526605840204426788873916203742870734278665058470172103556841353344604933,1290
0.0059731021645344632252247142116877342742033657015319457774758142151582890619103321998031096,1354
0.0061344666690659089786523295452637530663482128914182784544618402101366165935230027624565473,1418
0.0061378000065726743022128484362378951895010689886007002247134049269422175144156414058873291,1482
0.0063918356319614440478320670588755455422986049885702667540608177539285559687459191642661246,1546
0.0062598784323193860951582155874766055474305437595938168866394014306684134335980224504099574,1610
0.0067601239222760293860537547940141923852469292005399416414414886797779373254963303105537446,1674
0.0063238681516295872163523099622302796488743583031187177377588729531745805885828203828059585,1738
0.0064524045352477630943665798787618049790225523857154862567005271143062738272378507008270637,1802
0.0061611642584459108436703617778306087193055157659956593529700001603051904287092279909140749,1866
0.0064453452498283367782346058613927943459938377194060200654951192289731265494566561154726045,1930
0.0067967520864396364416444622305758167350157393317959121697751717101644915543681254093861077,1994
0.0070256281188910497082019539649577342531553496012872080260281541431251092218598492774561646,2058
0.0068258669294410615581007033344947891227713395836626838073620015346096822663772320600177887,2122
0.0078596896186626371205389330914168153996877491790427126101220763734042247545446430649690376,2186
0.0085774519680451959709052730996057323164798856699452207733464930525620002741617078324193506,2250
0.0082679581504030313616095182388832204697370099992165535793351154927536495006190391034165475,2314
0.0093293786390499160362602892029765334949419213071012267820976142053947551898398591581200505,2378
0.0088733680413423610889994295017051110143280955971801132284085835966055228098424642874038088,2442
0.0088701852040875088448031230255219001531513233418779447057199532741356209435927138802181519,2506
0.0098531633032764096206992872489344975730485141796901836844846744828545212449610989359704482,2570
0.0096789120034108963284137192753603836555063671142566394773777114514442533069925367177280388,2634
0.0098219266539510479540071402540342636685860019547672943070160761495811128708504641405793176,2698
0.0097512953422999483070149492028385679775747434206202559308626446066745411506789907575607395,2762
0.0097156609009066729496348110881298232071279998029683235411690282049811467898045752339794216,2826
0.010181808756387326881438797669499817270404239099921305254677449417693008564053483700873187,2890
0.0095628994219096934059156333601414163148246758738044134544039030806114106762469168655957123,2954
0.010244911229161004444639494503454543142132135553658099812919285697064437092571330258391584,3018
0.010394173294022554309561404461532374786487788674454785313813019803956416623846535947998332,3082
0.010544094459814869189848259883120673249508379613112670877334001842577523699761178860599191,3146
0.01082697194068689516506198185822420105425961602576880750885796138069983401327985768571521,3210
0.010010247578451327629684359656575930637720873899669233918876435089575610768745780395719825,3274
0.010699365229180206148590003539242516880705955965737246150453284857754157488038422761585686,3338
0.010863278319807227259368217429682797539762839354191127675412467402636614687502581110702176,3402
0.011461217348870999140299160400204924794604144141107765861920728364611736298906594691715846,3466
0.010853330053983732672654972708074708733126002137379061789853284930126411932545503073651179,3530
0.010993697308942034712515973399282598781599934157993862891202665535925363356679695303643092,3594
0.011076157391383841097160072744439342177357561332803149111828004502726226812891438842324048,3658
0.011027703580560273920417803534626638982190184276046966662655023453115650450944259645824552,3722
0.01131307960955697287141921413358102282440873764344993033066029082344101098418756743750403,3786
0.011669710929340749157144100525467333953927102793360133150799511728046391785809409001759037,3850
0.011347602501668636024628846463555490302959233701532341434956436332007617550273555637599364,3914
0.011722049075086288733788358512648821009997961820668607884290655364843644377540451832758339,3978
0.010794747792496873780701067235049986949774022806637003205799134549723112891368925476516053,4042
0.011825232387029779609615914863762598512380828194696996273610356448736039988852460058655256,4106
0.011621341850883911727208374220237854546346681801665930125480373895006544755556287303887033,4170
0.011445110113759649981561849132142062785368368566620842944388549353865850294486133376624752,4234
0.012463237508419859070333559984668693661288854305997192412308707372455195887416492947517205,4298
0.01296912244805443823543072823061148542017354029237193584304272493738877864250068645469135,4362
0.013673715078125246893758434271387357281817883073587081856473995745607524764653743777942782,4426
0.013494020992686006924723509892410188006018964308401331777612857915178751371926976664080515,4490
0.014254192434777381787001722389688351370677368279591442403524741498848861146236967320662386,4554
0.013121390358584240455859717817877473148654815760243819657043943427393359840775228760455856,4618
0.014777196855982014403508437728785337910826880328276602040318385773602702720486616802147307,4682
0.013594629792359326137884749697263965555965302333078461523912762984209007434212936262245993,4746
0.014994106326185145106529047235105171463090112052109488910517605499962414425378900097534724,4810
0.015282141636263394555987926354344802722280105615434434829710605418322958885592527164992991,4874
0.015415210284377548475665984156410689685044533481910668600798106339964378356674792762838781,4938
0.015061958690113944334418829423135144337769950881746682478304311078455725383782141299879392,5002
0.015417786191313718568825012442032343613394971346024714676596461839483108821877056871584338,5066
0.014861035588058135337801409992309331297730925360850865294283700521164738999696620355658057,5130
0.015550762083083778434756242851268089594953226726498009428481564681100149552080829112247424,5194
0.016416289768376892331933983015323288230156363847489934798837561543020801784993743161430031,5258
0.016311543661890115480090373257829840428613409848270471660352050612132129650849026602755696,5322
0.01641459275533451578359095506953483262544755026056089923769397321764921239666669269164154,5386
0.017397026600534185987296264328659653013661480325364294057903992434635791005657874576308718,5450
0.016713353800012960114928477025947530212297639328774698253510731760589924685737721239859714,5514
0.01672444568174163847485140219581197447944711493493591913264862751248307828297724704843771,5578
0.016674286027755115306110619590752601747688715399096927629893867032833142945410062576559649,5642
0.017208435670309948182080770898061186364491724067772650152436933126957824725328846330485131,5706
0.01688420348889657303050664773612640904610447658134942351398488935836250505930348141677545,5770
0.016784109874686156311516128143474990907959673284411267615899405782511394214433827385867823,5834
0.017953989357051153734045415949185952179390760338727493502111636505707646188703812853717305,5898
0.017561041748023935856735274881901843276664277239465843793846224376918499970015688716681016,5962

==> errs_sr_7.csv <==
Error_sr_7,n
0.00057208216174998808559309917552304246294619453843587666205976266501453557641900586188819521,10
0.0011484573807328559519011522302031171498451362855896691271870013857679970407504126938556924,74
0.0015391740310906766106847793155595528860128190689662152633281824584022207402474947500554436,138
0.0020878119106883257661416663909652986040428848612703151363943320988399135141026115082291993,202
0.0021647207465079397857044057161334964255419195466888747710481412344994241666798372508034152,266
0.0027589695904562535279108343872553180101823867190177214948404942225778880199047771876045506,330
0.0027677356713130180212157975097394949334392511712485214776361525289225386509547464933611631,394
0.0027965780936565762368374231944400057920111930272119358160617559234806433232060671151527826,458
0.0031703301578042640422977965734399413547295591691904989899488654328705040380317127287680279,522
0.0032465692333448691356726417323807050547809771567901237465834346660849471654775766093467958,586
0.0035435021526775980907577084951059324882918116215385737458543785454625766879126257251703417,650
0.003803843643064510322270600145932830995678474640449397271771595570536422449981713966681584,714
0.00401317126174942469238338912205582940636993513652813719850205381114310936650464042321986,778
0.0041622250571582919833500676174525428100906536628108886923663907520913120894744532668825949,842
0.0038844995627903961387246228329945796084584451230920996018759511414373561081263142934574207,906
0.0037799177751046818216087537052634927056556456374155030049599054906015019931779714347306514,970
0.0039483592287678115016115481966153191537417736292258294951417286391291702404438900124474381,1034
0.0046738966548987870693130836150954737660637688817458137403651948308207805240616578748122098,1098
0.0049073499700297110572783724727393302719327885256414306379193625249842688900441054872556314,1162
0.0052097971891021109228281443265991922583393539356677304461825323892690522186076390122243598,1226
0.0052165604484611278812124331668949200464578896779587092226556691351128317745618072974797239,1290
0.005498732947130924808360206318432589773262898129627548498659137135751161777549161020539837,1354
0.004906314210691892404098618101051931710925012857702121827028261037712524716392429212643549,1418
0.0053541058945747724823320857513295975537627121521912327065759923622231473380053501508395519,1482
0.0053050768644243147841030256270812346918585778157482360893335504942785711548463896482541263,1546
0.0057673545907526527998735271254812206889631388531484979752539224569267607346592537570102398,1610
0.006050046574384381850647978425916139829491608580667298715939000912801223836213080243639682,1674
0.0056329119509283725197901069172124078204255798373804356486562207659393334524800867336626192,1738
0.0057747180429388172013306820333266368399429391849285150554196930183670779694244985788753936,1802
0.0059882645467438786927913411651827524920462546637851987611437831161479877663719884223118914,1866
0.0058796961671299344831231634074585850884189469092223120780002906865547688559165716852852088,1930
0.005452775357896947564853951801466851622525881891854177169185418084752657699222721571339204,1994
0.0058170529980074322615431040351291661626890786237766775639791263279951779728544909574209479,2058
0.0064090364097804633201437283074127832741331085834910539471818752525212754914503975179238896,2122
0.0069065779181568104050787901339123992049742571641792937623722124383039567576513237995270232,2186
0.0068476002766053903667114464629010849885065778377659861358552236080950092126321106431247103,2250
0.0068434428268723606181091610498919073181398795915177699605373460979099515140530373490097275,2314
0.0073633954228809014000614272328599965717924732061870274396510249189010880685065686408653373,2378
0.0069220784233085571238311898999333668492762750833629270177941779761156083518929205905838827,2442
0.007513819806704376863908264349593635234811895706947899518545310833222036839604181200494753,2506
0.0076741212844562133909545981263635586065479371631513721519360294102478498974614731627273271,2570
0.0079635698319111231837873876313632640319692579854304162365499608348722896052353597419789519,2634
0.0083209891906974935708039576127082043348220373145400922603878398593762047075155732576385488,2698
0.0085094569438667254126776016693588902449341228005527695116031832227020995762270482240327318,2762
0.008053354249003603578467262343026981800232270033979352664827589532726634221887635797279895,2826
0.0079122437458569305969581487391734516158514468661541740685618237087548822003892965481211312,2890
0.0081432881110877190358321717495801571605609910574243906955401955483799940511880215546769461,2954
0.0077824984556742068872244659670153246373150000246425306518574119170903528270127192202107659,3018
0.0082991760836976980105325310227327684139749976481575339907425349425692797619033712054346489,3082
0.0084348408647183141565386039960701922567153276534871950899810894493679227463630139123379033,3146
0.0080043975130636211434376633816848925200547386179424205261467796538589559698302181527728564,3210
0.0083728843037735733619812812140230208126343945275102246954521449455654985828293022753992644,3274
0.0082437157836905231099069298738412487230180239928106636541637967129312322177838786652371637,3338
0.0089768161872327524706418691557254719245440084646724594930981576541934901456889449403041595,3402
0.0090656602263745058836419438988383520921417830464669604954625580725048440030408510849467118,3466
0.0085299422479800939764711096324560225455199849806946950100719746610180440605904907202231518,3530
0.0087026527667267390110308721894483185695826683224585156124728190023156896617753638635470475,3594
0.0083498738168596887817455411967695343741185519539409633979717470455656372018901555429601075,3658
0.0086390905277600701542090160856821207627561143985978371606732794763766142529770577485484758,3722
0.0087974346382598105616605795107552185499101692436903215755713358761802220903267205375004784,3786
0.0092295895935026548264520118409936850070737493418882329438995703121458118334096721900598601,3850
0.0084030057731453777136892494098265683020357180635450214391652350091413348664029678435917988,3914
0.0084350278337449247208177709634829552286637632132674569230856238408031113542358325038156768,3978
0.0084824113103615339660746051127870547150375070091674182750889187418216174640605414226551157,4042
0.0085578874632385406229008226180073906541268439116548221923456367368967218599245269928326571,4106
0.0085296635252379523811723188020248307508140360967365147932242536294471320933591548346210842,4170
0.0096146828127366845674236345864205977925333269226890936829156469380750000336088793512086823,4234
0.0096945637901790988936732064988077781231207298336281625952309410853359736343501263849072042,4298
0.0091399251264661211166835617313883412582625963657667212815041117068775158318303093665338126,4362
0.0096845070615640923670686629608090891851619048113534189959852838721865902217067843495916109,4426
0.01063427578615762589570009984285248573291403085752675457616699799053531705610273618417302,4490
0.010237268444165153122532536389657413622241882604727784540252311871508916126376105741570586,4554
0.010079875947138436735670004008869050577659035458819895510724236242036566769377537742138202,4618
0.0097421903522050198772672891096368454071230055181709392563332600334126331688234012386852274,4682
0.010823752402141158847304263068039900735464594361856236082493700957593310133608619392837048,4746
0.010951491574226126272300913512602225047811760475975151942094254414790941224895122737224512,4810
0.01122356885302326026792244688104725353835062478690604941364721517698840199121346357343757,4874
0.010959086636605717933629363349020974816944535042763423949183776489184206057207472877879087,4938
0.011700650163194832326602790358220050945809855355138882369693589190851582233278498753509195,5002
0.011727666088959963996192438410347059893893387318506423074789911143059602011062549859514904,5066
0.011637097639770787834476294305973134260149741381505781997576695995914591458934945706314064,5130
0.011418891076308538236471533038820942929426369751603029968804009265106119052632353677880118,5194
0.011594839138812866044379851349710501514269836051346607365789764269127556158495226041300063,5258
0.012262456033348760275648834681713343408366129530430659283426490039752374998578521701342375,5322
0.012938890762974070113652380746502766333812706867025953287762623114292833465865416258522506,5386
0.011366350174641217507398419879324929981941856031133407884127294773328651580342650985181473,5450
0.011942308435270643353840154360196723702887581623532745478727872264661302967803510473999123,5514
0.012935877509953392834168938523879032646359508003014472284086268478762669998734586151594168,5578
0.012247716029228967447204020993361520567023823588914332007324639785032554927121857354698944,5642
0.012506737117616574940436900909746414368383830900652889988113715564705028868661133742269638,5706
0.012638572866777790470553359509495976693246739038295979006443538870422244802060632651788547,5770
0.012644589500836368808038933352604726591499731027555203490378004080325035509380803904308118,5834
0.012869556027785194711245699879095958080880039516225074757746413722145845286853693953378151,5898
0.013219452116310404457727453729193097056147204323840658168038455306512454474542888263953637,5962

==> errs_sr_8.csv <==
Error_sr_8,n
0.00057970738216651575084592288995853786398513082018777105275699375685078396797407425058380594,10
0.0011075119667415680710219900953474633820468511044736566055861356948439492731619250581083991,74
0.0014769747838259768498051170924684754487574432230392965493686030892052729719534356730950645,138
0.0019377795076687146412995459684999834579179162425730916762189081836599259303948108461566905,202
0.0021050468101787350171146453396262961152621844150189881368991661232118336371796707246293884,266
0.0024701843977270556861535580523460339972736888212246670652010215958607136830965330839979265,330
0.002536879833813028669342937430351078945291186173319330958406960546233895258053508767505174,394
0.0026435135281181581501288128451092988434933333295940298075946044960544250189184325453205818,458
0.0031043596833504793814984279852685555819118990483216871884493190697500744788228840734880799,522
0.0033853271740547051585327784359418565307677166437632870052068642170861168379340789013930935,586
0.0036246743438564052151335413848566600844621810672052480428116794580964988388897333003768055,650
0.0037325760701170661299879331774622455405456766139648221145717122359570543037947277880074506,714
0.0037063682604539476771832178801730782211345766327172755212571245485479774228544751460586758,778
0.0041493330281938708882973730189690086992704991327256235801291136261507620811104798026536174,842
0.0041047010529908179246687541017107044911414711184955475904841169028735301066690678789018144,906
0.0036657923162424546352325647481311328431127321133459174262097886363889170355306323232384433,970
0.0041856538138298789423909737650886601505323190997140557417128400424790350095685313148321181,1034
0.0044426945358297788000368938601798286521263952483990147427670492527905183451608338431276875,1098
0.0045033003454559252350344102104516544930126568944649443277782457809395469445760704602778953,1162
0.005241772908251680336277916282194305280914176128428415022176501186519797618198113867127061,1226
0.0049299001980135257398798132072549110948628571310865549404321303851698943242468573328846016,1290
0.0053382620956743668189225786038481072438316152168873428692845253537136916715727121216743327,1354
0.0052115357731886924641618766422501778928921841436783390001171974785760217082200269131108672,1418
0.005254135845737455932385273530718451787106391417689617467963808336597703663292585597646192,1482
0.0053387035235879113354020410328905202130939768375184648406395010653794812017989662100809266,1546
0.0057947216854730450246942543148345175132098895549463354204409417853115069750847889441018902,1610
0.0057115045673394989412805895742894583707883561867573267580285775805870228606120341722911029,1674
0.0057909943022379853039589952345642646243838540457058211819446448819752885074383354056506367,1738
0.0055675699440798440060597360653111287246992130590733399789881423691669994200786924748158951,1802
0.0053931120748882163631590846082768261941363373876386715458329930880715890410720891384328007,1866
0.0052867778170318891715949225453630691860527421765610977137378805546628312175666134786992616,1930
0.005710133552932564114668892123430327270845642601387964786234672528644679751166577527963458,1994
0.0052568961630888397720178363294114925407623351090017029806148871618109722710421213901834999,2058
0.0059250636866179934269205507932494960360268402317405809161654353973386132718375509709127946,2122
0.0061753430358160174329738138316824665765194605026097534629235743879551937676094858701990492,2186
0.0067187102594561749125119531175810405403983719801218507569176931633332757327673133273947252,2250
0.0068374656424718197008974065346012877803843199988983737890130880959544393205392272714732495,2314
0.0069414086188004824954786491550820675973758679579336385469085240027440378141607121177475238,2378
0.0070863605853246201943715025885227583923178969940389881929821555979063538505815493238634955,2442
0.0069482038388487795582273916384527258722452303482960188067040658377811799400946616095091594,2506
0.007208546983285168368844961533136690073870022113664522168697449999365367578774228802773238,2570
0.0073671911610494798079249650030737830817932587810729907060454092647961947774974096029903602,2634
0.007724895943466104570842083776147488900708246534358390351604846126838453326967766446733899,2698
0.0074793251672933457868057492127723927232101529075338131846619926888192353923271112030078914,2762
0.0075351664512924434046315877945765653210815454517114801780794337337175451024280537283336201,2826
0.0081075452604040375929048508903101952614350882124014002276438755308505372838532240119259073,2890
0.0080317249316858701494731837971089466654549545613573251980642042805783224677403912071785376,2954
0.0074881028200727274937030559711425629841066408617375842056843350501651252837027897400472505,3018
0.0079054431023635703191154546598080029690010068019969549468587020504790336247329087459096064,3082
0.007441711387601960908756700423136422302604605062224181565350267536895569701681542533628178,3146
0.0077048757640350533867856424806450751537021756780006980491738034345257187715479023762806847,3210
0.0076957582628185526981295200520660187456986253896829469007401927179844378968192937981762386,3274
0.007724183024217200917432361200334231831641722529788150429701191784066447268931674356945643,3338
0.0079990451371846547808712308616816461496381669544982252600038414051672489151218547180617458,3402
0.0076068120734626781353173241626876866146129587287097955396643713720652582458098261626570613,3466
0.0078069164926684679490285031172670736026682789425573125915749025765782167072885747181323322,3530
0.0076450573477104038359620553521881081923273586835262813280565499049662510856282914842858181,3594
0.0073891466189327425268802565872579396435480735890196599368165152859626808865937379493397285,3658
0.0079887874287525991362118589183196057584669830670787882991027719464904365144434848075133302,3722
0.0076427459089796455959292749387459305866285966757683105393589790798599480447229635189807451,3786
0.0078625103444506929805481810099914179866161393797235644563278694143003083082599167430427067,3850
0.0081099166817832023626363159339290197280016454158340927144173111578846525822308521440260276,3914
0.0078846979116803997144787694321507523847426652977220541107056022768073593322986803890737949,3978
0.0077628980504076111842622118766038318391111297843535041775161541959874673915867837589598608,4042
0.0080726729875618774730278780653891089228945466875104777669255725362964432798028426110065031,4106
0.0085648125278709086139557948441710586235386363647719846731676728230413362455451770794022292,4170
0.0084714933415758543416075056669410444852178554437644439449089948939886756796709714393057915,4234
0.0091966296788204235497375055874604836088804697904668022762863777373508442548502115038551071,4298
0.0092758536046177645216423302245848404357799463615010738811055333056296819622125916721214008,4362
0.0081825178570900046206428404015618841131056602137984743237321725175866363190209940638425808,4426
0.0093396599467280219018048874552947289988395772114756632696222789652168864852749330537347617,4490
0.0093223549937399444864335149065960859893760811255684393297990756485170680756218264182377379,4554
0.0089102931382314345400414279043583416655508690916956475810915328312940855369701822459591102,4618
0.009213532785915761606190292812168500916917517747750208497548922136034058077673094773656878,4682
0.01056438191850428329216925388050939343384740382152647366571288259681000785769305915148801,4746
0.0097854714529074128931945056918575672511727931545312295618168721859155902330428961937302103,4810
0.0099214323001602685096609413138714207425703680519843289132954377680278411132925855854494033,4874
0.010330437652658403299538425399370009750903060043943765786124581736637763320074250990483565,4938
0.009448836939485406647687845675352756059280799534118563641382766314019984028197479832146649,5002
0.010341202804312015313259866125402934002499363192164020191461082641208157042919892232091497,5066
0.010640242809005048868684008294830670259967747763348075270470572545567800457077471794195893,5130
0.010671303944904927475216075625716810664562166046352305652247022427876883456253101687593229,5194
0.010813105769625459814443151179644387871051415533176331803004295821670936894717127916900589,5258
0.011128422050225737892486764363208324563002483527855369005123001752661342684874450465723342,5322
0.010599359438110985546180872831164811262771359651798828360213198885157476053210640715855027,5386
0.010881826400258494150049585090472973085672926650077724081378578048355837104979455673704072,5450
0.011565251682015189157813832760439022168820497513477302811562473307291086390776030914229331,5514
0.01098136561318929746302507378749565708361229850944942976130902599373417237610811377557252,5578
0.011215390542617569106553521226676437837228760043421983678961477013155365704810488487457959,5642
0.011076168192444982624700539599577823637230751918689521906365204442646323169712351617331148,5706
0.010908051262469288579363641193204212803354334538871412530449422157309375343494930904956481,5770
0.010784273574433765170580719835576297415707623876286018712993174720143866765148563316249211,5834
0.011953093950659072370047584088137035380545265329245019489458516902482496522700348984180344,5898
0.011512202956011184420370804423533202336691307666214518438202062969546429300652278010897011,5962

==> min-5_binary-64.csv <==
min_binary-64,n
0.13995230516562987,10
0.1202972515800809,110
0.10416566084161265,210
0.090750962,310
0.079476905,410
0.069916736,510
0.061747582348529645,610
0.054720652,710
0.048641184,810
0.043354599,910
0.038736716,1010
0.034686702,1110
0.031121898250952754,1210
0.027973966552301294,1310
0.025185973,1410
0.022710154310105396,1510
0.020506191569961342,1610
0.018539851969978243,1710
0.016781919428179342,1810
0.015207339588352143,1910
0.013794532,2010
0.012524834605207279,2110
0.011382045518400014,2210
0.010352052785687486,2310
0.009422524,2410
0.008582649,2510
0.007822928,2610
0.007134987,2710
0.006511431,2810
0.005945712,2910
0.005432019,3010
0.004965187,3110
0.004540615,3210
0.004154199,3310
0.003802268,3410
0.00348154,3510
0.003189069,3610
0.002922213,3710
0.002678596,3810
0.002456078,3910
0.002252734,4010
0.002066826,4110
0.001896783,4210
0.001741186,4310
0.001598753,4410
0.001468319,4510
0.001348832,4610
0.001239336,4710
0.001138962,4810
0.001046922,4910

==> min_binary-64.csv <==
min_binary-64,n
0.9607649300321468,10
0.6575074299843493,110
0.47830380181819293,210
0.36654693439887376,310
0.291248803,410
0.23737135346125635,510
0.1970886225228563,610
0.16597109441273436,710
0.1413270251203579,810
0.12142460745191688,910
0.10509740183001015,1010
0.09152999,1110
0.08013461,1210
0.070476625,1310
0.062227609,1410
0.055134762,1510
0.049000373,1610
0.043667646,1710
0.039010714023811684,1810
0.034927437,1910
0.031334133,2010
0.028161655403977578,2110
0.02535242,2210
0.022858142541591533,2310
0.020638074847346203,2410
0.018657634639845096,2510
0.016887316,2610
0.015301824072270077,2710
0.013879376391185588,2810
0.012601140175276184,2910
0.011450770814918585,3010
0.010414033807339046,3110
0.009478492,3210
0.008633247,3310
0.00786872,3410
0.007176473,3510
0.006549052,3610
0.005979857,3710
0.005463036,3810
0.004993385,3910
0.00456627,4010
0.004177556,4110
0.003823547,4210
0.003500938,4310
0.003206763,4410
0.002938362,4510
0.002693342,4610
0.00246955,4710
0.002265048,4810
0.002078086,4910

==> resnet32_RN_test_acc.csv <==
Step,resnet32_RN - test_acc,resnet32_RN - test_acc__MIN,resnet32_RN - test_acc__MAX
0,0.4038,0.4038,0.4038
1,0.4625,0.4625,0.4625
2,0.476,0.476,0.476
3,0.681,0.681,0.681
4,0.696,0.696,0.696
5,0.702,0.702,0.702
6,0.7661,0.7661,0.7661
7,0.7808,0.7808,0.7808
8,0.7872,0.7872,0.7872
9,0.8013,0.8013,0.8013
10,0.8029,0.8029,0.8029
11,0.8201,0.8201,0.8201
12,0.8185,0.8185,0.8185
13,0.8421,0.8421,0.8421
14,0.8406,0.8406,0.8406
15,0.8349,0.8349,0.8349
16,0.8295,0.8295,0.8295
17,0.8422,0.8422,0.8422
18,0.8265,0.8265,0.8265
19,0.8411,0.8411,0.8411
20,0.849,0.849,0.849
21,0.8523,0.8523,0.8523
22,0.8647,0.8647,0.8647
23,0.8516,0.8516,0.8516
24,0.8538,0.8538,0.8538
25,0.8571,0.8571,0.8571
26,0.8661,0.8661,0.8661
27,0.8564,0.8564,0.8564
28,0.849,0.849,0.849
29,0.8591,0.8591,0.8591
30,0.8433,0.8433,0.8433
31,0.8566,0.8566,0.8566
32,0.8475,0.8475,0.8475
33,0.8432,0.8432,0.8432
34,0.8666,0.8666,0.8666
35,0.8683,0.8683,0.8683
36,0.8517,0.8517,0.8517
37,0.8508,0.8508,0.8508
38,0.869,0.869,0.869
39,0.8488,0.8488,0.8488
40,0.8438,0.8438,0.8438
41,0.8672,0.8672,0.8672
42,0.8752,0.8752,0.8752
43,0.8634,0.8634,0.8634
44,0.8048,0.8048,0.8048
45,0.8309,0.8309,0.8309
46,0.8479,0.8479,0.8479
47,0.8636,0.8636,0.8636
48,0.8688,0.8688,0.8688
49,0.8307,0.8307,0.8307
50,0.8636,0.8636,0.8636
51,0.8487,0.8487,0.8487
52,0.8647,0.8647,0.8647
53,0.8711,0.8711,0.8711
54,0.8685,0.8685,0.8685
55,0.85,0.85,0.85
56,0.8857,0.8857,0.8857
57,0.8445,0.8445,0.8445
58,0.8634,0.8634,0.8634
59,0.8359,0.8359,0.8359
60,0.8619,0.8619,0.8619
61,0.8759,0.8759,0.8759
62,0.8636,0.8636,0.8636
63,0.8562,0.8562,0.8562
64,0.8679,0.8679,0.8679
65,0.8611,0.8611,0.8611
66,0.8655,0.8655,0.8655
67,0.8501,0.8501,0.8501
68,0.8654,0.8654,0.8654
69,0.8669,0.8669,0.8669
70,0.8482,0.8482,0.8482
71,0.8766,0.8766,0.8766
72,0.8637,0.8637,0.8637
73,0.8453,0.8453,0.8453
74,0.8625,0.8625,0.8625
75,0.8663,0.8663,0.8663
76,0.8704,0.8704,0.8704
77,0.8778,0.8778,0.8778
78,0.8788,0.8788,0.8788
79,0.8784,0.8784,0.8784
80,0.8662,0.8662,0.8662
81,0.8345,0.8345,0.8345
82,0.8814,0.8814,0.8814
83,0.854,0.854,0.854
84,0.8856,0.8856,0.8856
85,0.8506,0.8506,0.8506
86,0.8753,0.8753,0.8753
87,0.8627,0.8627,0.8627
88,0.8625,0.8625,0.8625
89,0.8812,0.8812,0.8812
90,0.8776,0.8776,0.8776
91,0.8615,0.8615,0.8615
92,0.8636,0.8636,0.8636
93,0.8704,0.8704,0.8704
94,0.8671,0.8671,0.8671
95,0.8745,0.8745,0.8745
96,0.8611,0.8611,0.8611
97,0.884,0.884,0.884
98,0.8845,0.8845,0.8845
99,0.8651,0.8651,0.8651
100,0.909,0.909,0.909
101,0.9104,0.9104,0.9104
102,0.9115,0.9115,0.9115
103,0.9122,0.9122,0.9122
104,0.9121,0.9121,0.9121
105,0.9127,0.9127,0.9127
106,0.9131,0.9131,0.9131
107,0.9133,0.9133,0.9133
108,0.9134,0.9134,0.9134
109,0.9137,0.9137,0.9137
110,0.9134,0.9134,0.9134
111,0.9141,0.9141,0.9141
112,0.914,0.914,0.914
113,0.9153,0.9153,0.9153
114,0.9158,0.9158,0.9158
115,0.9154,0.9154,0.9154
116,0.9148,0.9148,0.9148
117,0.9149,0.9149,0.9149
118,0.9148,0.9148,0.9148
119,0.9143,0.9143,0.9143
120,0.9151,0.9151,0.9151
121,0.9157,0.9157,0.9157
122,0.9144,0.9144,0.9144
123,0.9156,0.9156,0.9156
124,0.9153,0.9153,0.9153
125,0.9145,0.9145,0.9145
126,0.9141,0.9141,0.9141
127,0.9152,0.9152,0.9152
128,0.9146,0.9146,0.9146
129,0.9152,0.9152,0.9152
130,0.9145,0.9145,0.9145
131,0.9155,0.9155,0.9155
132,0.9155,0.9155,0.9155
133,0.9144,0.9144,0.9144
134,0.915,0.915,0.915
135,0.9148,0.9148,0.9148
136,0.9145,0.9145,0.9145
137,0.9153,0.9153,0.9153
138,0.9165,0.9165,0.9165
139,0.9141,0.9141,0.9141
140,0.915,0.915,0.915
141,0.9152,0.9152,0.9152
142,0.9157,0.9157,0.9157
143,0.916,0.916,0.916
144,0.9155,0.9155,0.9155
145,0.9168,0.9168,0.9168
146,0.9162,0.9162,0.9162
147,0.9161,0.9161,0.9161
148,0.9164,0.9164,0.9164
149,0.915,0.915,0.915
150,0.9151,0.9151,0.9151
151,0.9154,0.9154,0.9154
152,0.9155,0.9155,0.9155
153,0.9152,0.9152,0.9152
154,0.9155,0.9155,0.9155
155,0.9153,0.9153,0.9153
156,0.9161,0.9161,0.9161
157,0.9156,0.9156,0.9156
158,0.9156,0.9156,0.9156
159,0.9154,0.9154,0.9154
160,0.9152,0.9152,0.9152
161,0.9152,0.9152,0.9152
162,0.9151,0.9151,0.9151
163,0.9151,0.9151,0.9151
164,0.9163,0.9163,0.9163
165,0.9154,0.9154,0.9154
166,0.9147,0.9147,0.9147
167,0.9151,0.9151,0.9151
168,0.9152,0.9152,0.9152
169,0.9148,0.9148,0.9148
170,0.9148,0.9148,0.9148
171,0.9147,0.9147,0.9147
172,0.9151,0.9151,0.9151
173,0.9156,0.9156,0.9156
174,0.9157,0.9157,0.9157
175,0.9152,0.9152,0.9152
176,0.9149,0.9149,0.9149
177,0.9158,0.9158,0.9158
178,0.9152,0.9152,0.9152
179,0.9154,0.9154,0.9154
180,0.9155,0.9155,0.9155
181,0.9157,0.9157,0.9157
182,0.9154,0.9154,0.9154
183,0.9146,0.9146,0.9146
184,0.9149,0.9149,0.9149
185,0.9152,0.9152,0.9152
186,0.9163,0.9163,0.9163
187,0.9147,0.9147,0.9147
188,0.9161,0.9161,0.9161
189,0.9151,0.9151,0.9151
190,0.9162,0.9162,0.9162
191,0.9165,0.9165,0.9165
192,0.9154,0.9154,0.9154
193,0.9144,0.9144,0.9144
194,0.9146,0.9146,0.9146
195,0.914,0.914,0.914
196,0.9154,0.9154,0.9154
197,0.9154,0.9154,0.9154
198,0.9156,0.9156,0.9156
199,0.9148,0.9148,0.9148

==> resnet32_RN_train_acc.csv <==
Step,resnet32_RN - train_acc,resnet32_RN - train_acc__MIN,resnet32_RN - train_acc__MAX
0,0.29722,0.29722,0.29722
1,0.47536,0.47536,0.47536
2,0.59706,0.59706,0.59706
3,0.67842,0.67842,0.67842
4,0.73294,0.73294,0.73294
5,0.77092,0.77092,0.77092
6,0.79276,0.79276,0.79276
7,0.8076,0.8076,0.8076
8,0.82232,0.82232,0.82232
9,0.83214,0.83214,0.83214
10,0.8405,0.8405,0.8405
11,0.8467,0.8467,0.8467
12,0.85022,0.85022,0.85022
13,0.86106,0.86106,0.86106
14,0.8659,0.8659,0.8659
15,0.86924,0.86924,0.86924
16,0.87122,0.87122,0.87122
17,0.8765,0.8765,0.8765
18,0.88004,0.88004,0.88004
19,0.88284,0.88284,0.88284
20,0.88546,0.88546,0.88546
21,0.89148,0.89148,0.89148
22,0.89344,0.89344,0.89344
23,0.89158,0.89158,0.89158
24,0.89678,0.89678,0.89678
25,0.89668,0.89668,0.89668
26,0.9,0.9,0.9
27,0.8996,0.8996,0.8996
28,0.90232,0.90232,0.90232
29,0.90294,0.90294,0.90294
30,0.90518,0.90518,0.90518
31,0.90864,0.90864,0.90864
32,0.90758,0.90758,0.90758
33,0.9084,0.9084,0.9084
34,0.90962,0.90962,0.90962
35,0.91086,0.91086,0.91086
36,0.91054,0.91054,0.91054
37,0.91382,0.91382,0.91382
38,0.91606,0.91606,0.91606
39,0.91502,0.91502,0.91502
40,0.91572,0.91572,0.91572
41,0.91638,0.91638,0.91638
42,0.9147,0.9147,0.9147
43,0.91862,0.91862,0.91862
44,0.92024,0.92024,0.92024
45,0.91808,0.91808,0.91808
46,0.92034,0.92034,0.92034
47,0.91752,0.91752,0.91752
48,0.9211,0.9211,0.9211
49,0.92044,0.92044,0.92044
50,0.92278,0.92278,0.92278
51,0.92122,0.92122,0.92122
52,0.9223,0.9223,0.9223
53,0.92414,0.92414,0.92414
54,0.9268,0.9268,0.9268
55,0.92338,0.92338,0.92338
56,0.92556,0.92556,0.92556
57,0.92632,0.92632,0.92632
58,0.92458,0.92458,0.92458
59,0.92566,0.92566,0.92566
60,0.92818,0.92818,0.92818
61,0.92816,0.92816,0.92816
62,0.92534,0.92534,0.92534
63,0.9272,0.9272,0.9272
64,0.92772,0.92772,0.92772
65,0.92846,0.92846,0.92846
66,0.92904,0.92904,0.92904
67,0.93038,0.93038,0.93038
68,0.93156,0.93156,0.93156
69,0.9318,0.9318,0.9318
70,0.93116,0.93116,0.93116
71,0.92904,0.92904,0.92904
72,0.92856,0.92856,0.92856
73,0.93346,0.93346,0.93346
74,0.93014,0.93014,0.93014
75,0.9322,0.9322,0.9322
76,0.93404,0.93404,0.93404
77,0.93198,0.93198,0.93198
78,0.9307,0.9307,0.9307
79,0.9313,0.9313,0.9313
80,0.9356,0.9356,0.9356
81,0.93122,0.93122,0.93122
82,0.9351,0.9351,0.9351
83,0.93466,0.93466,0.93466
84,0.93478,0.93478,0.93478
85,0.93248,0.93248,0.93248
86,0.93594,0.93594,0.93594
87,0.9336,0.9336,0.9336
88,0.93276,0.93276,0.93276
89,0.93632,0.93632,0.93632
90,0.93462,0.93462,0.93462
91,0.93622,0.93622,0.93622
92,0.93668,0.93668,0.93668
93,0.93556,0.93556,0.93556
94,0.9361,0.9361,0.9361
95,0.93586,0.93586,0.93586
96,0.93594,0.93594,0.93594
97,0.93834,0.93834,0.93834
98,0.93676,0.93676,0.93676
99,0.9386,0.9386,0.9386
100,0.9563,0.9563,0.9563
101,0.96398,0.96398,0.96398
102,0.96872,0.96872,0.96872
103,0.97008,0.97008,0.97008
104,0.9702,0.9702,0.9702
105,0.97118,0.97118,0.97118
106,0.97254,0.97254,0.97254
107,0.97376,0.97376,0.97376
108,0.97398,0.97398,0.97398
109,0.97436,0.97436,0.97436
110,0.97482,0.97482,0.97482
111,0.9747,0.9747,0.9747
112,0.97534,0.97534,0.97534
113,0.97678,0.97678,0.97678
114,0.9761,0.9761,0.9761
115,0.97624,0.97624,0.97624
116,0.97538,0.97538,0.97538
117,0.9769,0.9769,0.9769
118,0.97604,0.97604,0.97604
119,0.97664,0.97664,0.97664
120,0.97762,0.97762,0.97762
121,0.97682,0.97682,0.97682
122,0.97732,0.97732,0.97732
123,0.97766,0.97766,0.97766
124,0.97802,0.97802,0.97802
125,0.97792,0.97792,0.97792
126,0.97816,0.97816,0.97816
127,0.978,0.978,0.978
128,0.97818,0.97818,0.97818
129,0.979,0.979,0.979
130,0.97808,0.97808,0.97808
131,0.97816,0.97816,0.97816
132,0.97896,0.97896,0.97896
133,0.97862,0.97862,0.97862
134,0.97906,0.97906,0.97906
135,0.97814,0.97814,0.97814
136,0.97812,0.97812,0.97812
137,0.97968,0.97968,0.97968
138,0.9795,0.9795,0.9795
139,0.97876,0.97876,0.97876
140,0.97836,0.97836,0.97836
141,0.97948,0.97948,0.97948
142,0.97844,0.97844,0.97844
143,0.9784,0.9784,0.9784
144,0.97888,0.97888,0.97888
145,0.98018,0.98018,0.98018
146,0.97952,0.97952,0.97952
147,0.98008,0.98008,0.98008
148,0.9802,0.9802,0.9802
149,0.97922,0.97922,0.97922
150,0.98036,0.98036,0.98036
151,0.97944,0.97944,0.97944
152,0.97948,0.97948,0.97948
153,0.98016,0.98016,0.98016
154,0.9806,0.9806,0.9806
155,0.98014,0.98014,0.98014
156,0.97982,0.97982,0.97982
157,0.98044,0.98044,0.98044
158,0.97912,0.97912,0.97912
159,0.98058,0.98058,0.98058
160,0.98034,0.98034,0.98034
161,0.97864,0.97864,0.97864
162,0.97948,0.97948,0.97948
163,0.97978,0.97978,0.97978
164,0.97976,0.97976,0.97976
165,0.98118,0.98118,0.98118
166,0.98086,0.98086,0.98086
167,0.9796,0.9796,0.9796
168,0.97914,0.97914,0.97914
169,0.98068,0.98068,0.98068
170,0.9799,0.9799,0.9799
171,0.97984,0.97984,0.97984
172,0.98052,0.98052,0.98052
173,0.9791,0.9791,0.9791
174,0.97974,0.97974,0.97974
175,0.97956,0.97956,0.97956
176,0.97864,0.97864,0.97864
177,0.97958,0.97958,0.97958
178,0.97942,0.97942,0.97942
179,0.9799,0.9799,0.9799
180,0.9794,0.9794,0.9794
181,0.97876,0.97876,0.97876
182,0.97918,0.97918,0.97918
183,0.9796,0.9796,0.9796
184,0.97978,0.97978,0.97978
185,0.9806,0.9806,0.9806
186,0.97974,0.97974,0.97974
187,0.97936,0.97936,0.97936
188,0.9799,0.9799,0.9799
189,0.97906,0.97906,0.97906
190,0.9802,0.9802,0.9802
191,0.97912,0.97912,0.97912
192,0.97922,0.97922,0.97922
193,0.9791,0.9791,0.9791
194,0.98008,0.98008,0.98008
195,0.98026,0.98026,0.98026
196,0.98106,0.98106,0.98106
197,0.9788,0.9788,0.9788
198,0.98054,0.98054,0.98054
199,0.9795,0.9795,0.9795

==> resnet32_RN_train_loss.csv <==
Step,resnet32_RN - train_loss,resnet32_RN - train_loss__MIN,resnet32_RN - train_loss__MAX
0,1.8925017575836183,1.8925017575836183,1.8925017575836183
1,1.4240500815200805,1.4240500815200805,1.4240500815200805
2,1.1146279266738892,1.1146279266738892,1.1146279266738892
3,0.9022954567337036,0.9022954567337036,0.9022954567337036
4,0.7605363787651062,0.7605363787651062,0.7605363787651062
5,0.6593455779647828,0.6593455779647828,0.6593455779647828
6,0.5978191377830505,0.5978191377830505,0.5978191377830505
7,0.5552177502441407,0.5552177502441407,0.5552177502441407
8,0.5179653650474548,0.5179653650474548,0.5179653650474548
9,0.4859019498634338,0.4859019498634338,0.4859019498634338
10,0.46228280872344973,0.46228280872344973,0.46228280872344973
11,0.44106355889320376,0.44106355889320376,0.44106355889320376
12,0.4276174578475952,0.4276174578475952,0.4276174578475952
13,0.404612025604248,0.404612025604248,0.404612025604248
14,0.38941196988105775,0.38941196988105775,0.38941196988105775
15,0.3772697881889343,0.3772697881889343,0.3772697881889343
16,0.36873486453056337,0.36873486453056337,0.36873486453056337
17,0.3557719462585449,0.3557719462585449,0.3557719462585449
18,0.3457956943130493,0.3457956943130493,0.3457956943130493
19,0.3390356450843811,0.3390356450843811,0.3390356450843811
20,0.3267000853157043,0.3267000853157043,0.3267000853157043
21,0.314528883562088,0.314528883562088,0.314528883562088
22,0.3076055031967163,0.3076055031967163,0.3076055031967163
23,0.31366310302734374,0.31366310302734374,0.31366310302734374
24,0.2975607947063446,0.2975607947063446,0.2975607947063446
25,0.29386050013542175,0.29386050013542175,0.29386050013542175
26,0.28711511459350586,0.28711511459350586,0.28711511459350586
27,0.2858442231750488,0.2858442231750488,0.2858442231750488
28,0.2780439957809448,0.2780439957809448,0.2780439957809448
29,0.28041381739616394,0.28041381739616394,0.28041381739616394
30,0.27317465071201325,0.27317465071201325,0.27317465071201325
31,0.2647161794757843,0.2647161794757843,0.2647161794757843
32,0.26444913459300995,0.26444913459300995,0.26444913459300995
33,0.263168355512619,0.263168355512619,0.263168355512619
34,0.2607515611553192,0.2607515611553192,0.2607515611553192
35,0.2577904518079758,0.2577904518079758,0.2577904518079758
36,0.2540243963813782,0.2540243963813782,0.2540243963813782
37,0.2493024550485611,0.2493024550485611,0.2493024550485611
38,0.2447429724264145,0.2447429724264145,0.2447429724264145
39,0.2439181765937805,0.2439181765937805,0.2439181765937805
40,0.24515179630756379,0.24515179630756379,0.24515179630756379
41,0.24060934690475463,0.24060934690475463,0.24060934690475463
42,0.24336168874502181,0.24336168874502181,0.24336168874502181
43,0.23391023880958556,0.23391023880958556,0.23391023880958556
44,0.22905197021007537,0.22905197021007537,0.22905197021007537
45,0.23562026782512666,0.23562026782512666,0.23562026782512666
46,0.22767489514350892,0.22767489514350892,0.22767489514350892
47,0.23413182203292845,0.23413182203292845,0.23413182203292845
48,0.22784973200321199,0.22784973200321199,0.22784973200321199
49,0.22623741790771484,0.22623741790771484,0.22623741790771484
50,0.22093595361709595,0.22093595361709595,0.22093595361709595
51,0.22228407885551452,0.22228407885551452,0.22228407885551452
52,0.2235331483078003,0.2235331483078003,0.2235331483078003
53,0.22008805474281312,0.22008805474281312,0.22008805474281312
54,0.21324625603199004,0.21324625603199004,0.21324625603199004
55,0.21676429853200913,0.21676429853200913,0.21676429853200913
56,0.2130028105545044,0.2130028105545044,0.2130028105545044
57,0.21067225579738616,0.21067225579738616,0.21067225579738616
58,0.21596345551967622,0.21596345551967622,0.21596345551967622
59,0.21110360988616944,0.21110360988616944,0.21110360988616944
60,0.2057556273651123,0.2057556273651123,0.2057556273651123
61,0.20431952436447143,0.20431952436447143,0.20431952436447143
62,0.21434948489665986,0.21434948489665986,0.21434948489665986
63,0.20822650539398194,0.20822650539398194,0.20822650539398194
64,0.20697209663391114,0.20697209663391114,0.20697209663391114
65,0.20281344848155974,0.20281344848155974,0.20281344848155974
66,0.20041347960472106,0.20041347960472106,0.20041347960472106
67,0.20028219067573547,0.20028219067573547,0.20028219067573547
68,0.19722704679489136,0.19722704679489136,0.19722704679489136
69,0.19624936487674713,0.19624936487674713,0.19624936487674713
70,0.19573431172370911,0.19573431172370911,0.19573431172370911
71,0.20041957550048828,0.20041957550048828,0.20041957550048828
72,0.20183557590723036,0.20183557590723036,0.20183557590723036
73,0.1908884517812729,0.1908884517812729,0.1908884517812729
74,0.19866753945827484,0.19866753945827484,0.19866753945827484
75,0.19479682827949524,0.19479682827949524,0.19479682827949524
76,0.19012267684936524,0.19012267684936524,0.19012267684936524
77,0.19308551719665526,0.19308551719665526,0.19308551719665526
78,0.19521711684703827,0.19521711684703827,0.19521711684703827
79,0.1941275862455368,0.1941275862455368,0.1941275862455368
80,0.1858130347919464,0.1858130347919464,0.1858130347919464
81,0.1955413017654419,0.1955413017654419,0.1955413017654419
82,0.1832134787273407,0.1832134787273407,0.1832134787273407
83,0.18560222056388856,0.18560222056388856,0.18560222056388856
84,0.1872875968503952,0.1872875968503952,0.1872875968503952
85,0.18919529702186585,0.18919529702186585,0.18919529702186585
86,0.18276227961540223,0.18276227961540223,0.18276227961540223
87,0.18886454341888428,0.18886454341888428,0.18886454341888428
88,0.1899776191186905,0.1899776191186905,0.1899776191186905
89,0.1821557185268402,0.1821557185268402,0.1821557185268402
90,0.18675492847442626,0.18675492847442626,0.18675492847442626
91,0.18202941137313844,0.18202941137313844,0.18202941137313844
92,0.18051088922739028,0.18051088922739028,0.18051088922739028
93,0.18286150924682618,0.18286150924682618,0.18286150924682618
94,0.18073797682762147,0.18073797682762147,0.18073797682762147
95,0.18184133812427522,0.18184133812427522,0.18184133812427522
96,0.1830808927345276,0.1830808927345276,0.1830808927345276
97,0.1774227506828308,0.1774227506828308,0.1774227506828308
98,0.18009037613868714,0.18009037613868714,0.18009037613868714
99,0.1777692404937744,0.1777692404937744,0.1777692404937744
100,0.13113205426692962,0.13113205426692962,0.13113205426692962
101,0.10932658486127854,0.10932658486127854,0.10932658486127854
102,0.09889505341053009,0.09889505341053009,0.09889505341053009
103,0.09495747964382172,0.09495747964382172,0.09495747964382172
104,0.09092588700294495,0.09092588700294495,0.09092588700294495
105,0.08943932144641877,0.08943932144641877,0.08943932144641877
106,0.08690455812931061,0.08690455812931061,0.08690455812931061
107,0.08453888219118118,0.08453888219118118,0.08453888219118118
108,0.08316576811671257,0.08316576811671257,0.08316576811671257
109,0.08159009751558303,0.08159009751558303,0.08159009751558303
110,0.08031565009593963,0.08031565009593963,0.08031565009593963
111,0.08118614937782287,0.08118614937782287,0.08118614937782287
112,0.07733653156518937,0.07733653156518937,0.07733653156518937
113,0.07584127583026885,0.07584127583026885,0.07584127583026885
114,0.07656941637516022,0.07656941637516022,0.07656941637516022
115,0.07577088686704636,0.07577088686704636,0.07577088686704636
116,0.07615078234910964,0.07615078234910964,0.07615078234910964
117,0.07454146705389023,0.07454146705389023,0.07454146705389023
118,0.07574352732896805,0.07574352732896805,0.07574352732896805
119,0.07423907574653625,0.07423907574653625,0.07423907574653625
120,0.07342795796155929,0.07342795796155929,0.07342795796155929
121,0.0740080047094822,0.0740080047094822,0.0740080047094822
122,0.07317538234949111,0.07317538234949111,0.07317538234949111
123,0.07290500170230865,0.07290500170230865,0.07290500170230865
124,0.07266612923622132,0.07266612923622132,0.07266612923622132
125,0.07059632302522659,0.07059632302522659,0.07059632302522659
126,0.07124222188472748,0.07124222188472748,0.07124222188472748
127,0.07191011212348938,0.07191011212348938,0.07191011212348938
128,0.07043002530097961,0.07043002530097961,0.07043002530097961
129,0.06946249647140502,0.06946249647140502,0.06946249647140502
130,0.07113549499988556,0.07113549499988556,0.07113549499988556
131,0.07031051431655884,0.07031051431655884,0.07031051431655884
132,0.06902733253717422,0.06902733253717422,0.06902733253717422
133,0.06874175593256951,0.06874175593256951,0.06874175593256951
134,0.06985933957099914,0.06985933957099914,0.06985933957099914
135,0.06930443977355957,0.06930443977355957,0.06930443977355957
136,0.06987164252281189,0.06987164252281189,0.06987164252281189
137,0.06761508377790451,0.06761508377790451,0.06761508377790451
138,0.06802511159837246,0.06802511159837246,0.06802511159837246
139,0.06901473856925965,0.06901473856925965,0.06901473856925965
140,0.06871093596935272,0.06871093596935272,0.06871093596935272
141,0.06776581916570663,0.06776581916570663,0.06776581916570663
142,0.07016205955982208,0.07016205955982208,0.07016205955982208
143,0.06884574723601342,0.06884574723601342,0.06884574723601342
144,0.06823673617839814,0.06823673617839814,0.06823673617839814
145,0.06704724064588546,0.06704724064588546,0.06704724064588546
146,0.06768164726138115,0.06768164726138115,0.06768164726138115
147,0.0670735648059845,0.0670735648059845,0.0670735648059845
148,0.06634160608291625,0.06634160608291625,0.06634160608291625
149,0.06728526776432991,0.06728526776432991,0.06728526776432991
150,0.06656079047560692,0.06656079047560692,0.06656079047560692
151,0.06727437773942947,0.06727437773942947,0.06727437773942947
152,0.0661573442029953,0.0661573442029953,0.0661573442029953
153,0.0649480516576767,0.0649480516576767,0.0649480516576767
154,0.06622476095199585,0.06622476095199585,0.06622476095199585
155,0.06584268055915833,0.06584268055915833,0.06584268055915833
156,0.06512981628656388,0.06512981628656388,0.06512981628656388
157,0.06622156805992127,0.06622156805992127,0.06622156805992127
158,0.06845700504302979,0.06845700504302979,0.06845700504302979
159,0.06434293635725975,0.06434293635725975,0.06434293635725975
160,0.06650569754719735,0.06650569754719735,0.06650569754719735
161,0.06731624924063682,0.06731624924063682,0.06731624924063682
162,0.06702377349615098,0.06702377349615098,0.06702377349615098
163,0.06627037482500077,0.06627037482500077,0.06627037482500077
164,0.06707277289748192,0.06707277289748192,0.06707277289748192
165,0.06426635615348816,0.06426635615348816,0.06426635615348816
166,0.06498769176483155,0.06498769176483155,0.06498769176483155
167,0.06627475178241729,0.06627475178241729,0.06627475178241729
168,0.0673132103061676,0.0673132103061676,0.0673132103061676
169,0.06544193296551705,0.06544193296551705,0.06544193296551705
170,0.06591600795865059,0.06591600795865059,0.06591600795865059
171,0.06696100896120072,0.06696100896120072,0.06696100896120072
172,0.06612165459513664,0.06612165459513664,0.06612165459513664
173,0.06738112002849579,0.06738112002849579,0.06738112002849579
174,0.0670751767706871,0.0670751767706871,0.0670751767706871
175,0.0659236601948738,0.0659236601948738,0.0659236601948738
176,0.06734361003160477,0.06734361003160477,0.06734361003160477
177,0.0665834192764759,0.0665834192764759,0.0665834192764759
178,0.06414297666311264,0.06414297666311264,0.06414297666311264
179,0.06566162292838097,0.06566162292838097,0.06566162292838097
180,0.06630131271123886,0.06630131271123886,0.06630131271123886
181,0.06763451897621155,0.06763451897621155,0.06763451897621155
182,0.06650524291038513,0.06650524291038513,0.06650524291038513
183,0.06530379444122314,0.06530379444122314,0.06530379444122314
184,0.06758266153693199,0.06758266153693199,0.06758266153693199
185,0.06626244931697846,0.06626244931697846,0.06626244931697846
186,0.06652658527851105,0.06652658527851105,0.06652658527851105
187,0.06855840176105499,0.06855840176105499,0.06855840176105499
188,0.0670324856042862,0.0670324856042862,0.0670324856042862
189,0.06812303142309188,0.06812303142309188,0.06812303142309188
190,0.06618953369140625,0.06618953369140625,0.06618953369140625
191,0.06753952183961869,0.06753952183961869,0.06753952183961869
192,0.0673391102027893,0.0673391102027893,0.0673391102027893
193,0.06755327742338181,0.06755327742338181,0.06755327742338181
194,0.06524495397567749,0.06524495397567749,0.06524495397567749
195,0.06594495499253274,0.06594495499253274,0.06594495499253274
196,0.06438474724769593,0.06438474724769593,0.06438474724769593
197,0.06685283398628235,0.06685283398628235,0.06685283398628235
198,0.06514061087846756,0.06514061087846756,0.06514061087846756
199,0.06619791920304298,0.06619791920304298,0.06619791920304298

==> resnet32_SR12_test_acc.csv <==
Step,resnet32_SR_12 - test_acc,resnet32_SR_12 - test_acc__MIN,resnet32_SR_12 - test_acc__MAX
0,0.4359,0.4359,0.4359
1,0.5895,0.5895,0.5895
2,0.7032,0.7032,0.7032
3,0.6674,0.6674,0.6674
4,0.7256,0.7256,0.7256
5,0.7432,0.7432,0.7432
6,0.7652,0.7652,0.7652
7,0.7914,0.7914,0.7914
8,0.8184,0.8184,0.8184
9,0.8,0.8,0.8
10,0.7938,0.7938,0.7938
11,0.8093,0.8093,0.8093
12,0.8136,0.8136,0.8136
13,0.8442,0.8442,0.8442
14,0.8376,0.8376,0.8376
15,0.8412,0.8412,0.8412
16,0.8449,0.8449,0.8449
17,0.8494,0.8494,0.8494
18,0.85,0.85,0.85
19,0.8447,0.8447,0.8447
20,0.8508,0.8508,0.8508
21,0.8365,0.8365,0.8365
22,0.8553,0.8553,0.8553
23,0.8483,0.8483,0.8483
24,0.8413,0.8413,0.8413
25,0.8648,0.8648,0.8648
26,0.8683,0.8683,0.8683
27,0.8547,0.8547,0.8547
28,0.8418,0.8418,0.8418
29,0.8578,0.8578,0.8578
30,0.8597,0.8597,0.8597
31,0.8402,0.8402,0.8402
32,0.8476,0.8476,0.8476
33,0.866,0.866,0.866
34,0.8596,0.8596,0.8596
35,0.8683,0.8683,0.8683
36,0.8398,0.8398,0.8398
37,0.857,0.857,0.857
38,0.8472,0.8472,0.8472
39,0.8617,0.8617,0.8617
40,0.861,0.861,0.861
41,0.8697,0.8697,0.8697
42,0.8634,0.8634,0.8634
43,0.8249,0.8249,0.8249
44,0.868,0.868,0.868
45,0.864,0.864,0.864
46,0.8683,0.8683,0.8683
47,0.8628,0.8628,0.8628
48,0.8528,0.8528,0.8528
49,0.8479,0.8479,0.8479
50,0.8757,0.8757,0.8757
51,0.8742,0.8742,0.8742
52,0.8773,0.8773,0.8773
53,0.8471,0.8471,0.8471
54,0.847,0.847,0.847
55,0.8795,0.8795,0.8795
56,0.8691,0.8691,0.8691
57,0.8429,0.8429,0.8429
58,0.8779,0.8779,0.8779
59,0.8732,0.8732,0.8732
60,0.8564,0.8564,0.8564
61,0.8666,0.8666,0.8666
62,0.8561,0.8561,0.8561
63,0.8566,0.8566,0.8566
64,0.8808,0.8808,0.8808
65,0.8806,0.8806,0.8806
66,0.8703,0.8703,0.8703
67,0.8845,0.8845,0.8845
68,0.8785,0.8785,0.8785
69,0.8581,0.8581,0.8581
70,0.8466,0.8466,0.8466
71,0.8797,0.8797,0.8797
72,0.8527,0.8527,0.8527
73,0.855,0.855,0.855
74,0.8746,0.8746,0.8746
75,0.8567,0.8567,0.8567
76,0.8819,0.8819,0.8819
77,0.8641,0.8641,0.8641
78,0.8675,0.8675,0.8675
79,0.8813,0.8813,0.8813
80,0.8465,0.8465,0.8465
81,0.8618,0.8618,0.8618
82,0.8819,0.8819,0.8819
83,0.8758,0.8758,0.8758
84,0.8856,0.8856,0.8856
85,0.8719,0.8719,0.8719
86,0.8845,0.8845,0.8845
87,0.8903,0.8903,0.8903
88,0.8772,0.8772,0.8772
89,0.85,0.85,0.85
90,0.8684,0.8684,0.8684
91,0.8769,0.8769,0.8769
92,0.859,0.859,0.859
93,0.8796,0.8796,0.8796
94,0.8727,0.8727,0.8727
95,0.841,0.841,0.841
96,0.8868,0.8868,0.8868
97,0.8881,0.8881,0.8881
98,0.8928,0.8928,0.8928
99,0.8613,0.8613,0.8613
100,0.9246,0.9246,0.9246
101,0.9243,0.9243,0.9243
102,0.9242,0.9242,0.9242
103,0.9261,0.9261,0.9261
104,0.9257,0.9257,0.9257
105,0.9253,0.9253,0.9253
106,0.9266,0.9266,0.9266
107,0.9259,0.9259,0.9259
108,0.9255,0.9255,0.9255
109,0.9263,0.9263,0.9263
110,0.9282,0.9282,0.9282
111,0.9272,0.9272,0.9272
112,0.9264,0.9264,0.9264
113,0.9277,0.9277,0.9277
114,0.9269,0.9269,0.9269
115,0.9256,0.9256,0.9256
116,0.9245,0.9245,0.9245
117,0.9239,0.9239,0.9239
118,0.9251,0.9251,0.9251
119,0.9258,0.9258,0.9258
120,0.9243,0.9243,0.9243
121,0.9266,0.9266,0.9266
122,0.9277,0.9277,0.9277
123,0.9268,0.9268,0.9268
124,0.9254,0.9254,0.9254
125,0.9227,0.9227,0.9227
126,0.9247,0.9247,0.9247
127,0.9219,0.9219,0.9219
128,0.9223,0.9223,0.9223
129,0.9203,0.9203,0.9203
130,0.9239,0.9239,0.9239
131,0.9256,0.9256,0.9256
132,0.9248,0.9248,0.9248
133,0.9253,0.9253,0.9253
134,0.9237,0.9237,0.9237
135,0.9239,0.9239,0.9239
136,0.9254,0.9254,0.9254
137,0.9235,0.9235,0.9235
138,0.9255,0.9255,0.9255
139,0.9251,0.9251,0.9251
140,0.9249,0.9249,0.9249
141,0.9261,0.9261,0.9261
142,0.9237,0.9237,0.9237
143,0.9247,0.9247,0.9247
144,0.9239,0.9239,0.9239
145,0.9249,0.9249,0.9249
146,0.9242,0.9242,0.9242
147,0.9264,0.9264,0.9264
148,0.9242,0.9242,0.9242
149,0.9248,0.9248,0.9248
150,0.9271,0.9271,0.9271
151,0.9271,0.9271,0.9271
152,0.9285,0.9285,0.9285
153,0.9277,0.9277,0.9277
154,0.9266,0.9266,0.9266
155,0.9284,0.9284,0.9284
156,0.9279,0.9279,0.9279
157,0.9279,0.9279,0.9279
158,0.9284,0.9284,0.9284
159,0.927,0.927,0.927
160,0.9282,0.9282,0.9282
161,0.9283,0.9283,0.9283
162,0.9284,0.9284,0.9284
163,0.9272,0.9272,0.9272
164,0.9284,0.9284,0.9284
165,0.9282,0.9282,0.9282
166,0.9284,0.9284,0.9284
167,0.9292,0.9292,0.9292
168,0.9284,0.9284,0.9284
169,0.9287,0.9287,0.9287
170,0.9283,0.9283,0.9283
171,0.927,0.927,0.927
172,0.9277,0.9277,0.9277
173,0.929,0.929,0.929
174,0.9281,0.9281,0.9281
175,0.9284,0.9284,0.9284
176,0.9279,0.9279,0.9279
177,0.9286,0.9286,0.9286
178,0.9277,0.9277,0.9277
179,0.9264,0.9264,0.9264
180,0.9277,0.9277,0.9277
181,0.9282,0.9282,0.9282
182,0.9272,0.9272,0.9272
183,0.9269,0.9269,0.9269
184,0.9272,0.9272,0.9272
185,0.9285,0.9285,0.9285
186,0.9278,0.9278,0.9278
187,0.9281,0.9281,0.9281
188,0.9279,0.9279,0.9279
189,0.928,0.928,0.928
190,0.9287,0.9287,0.9287
191,0.9272,0.9272,0.9272
192,0.9278,0.9278,0.9278
193,0.9275,0.9275,0.9275
194,0.9291,0.9291,0.9291
195,0.9272,0.9272,0.9272
196,0.9293,0.9293,0.9293
197,0.9275,0.9275,0.9275
198,0.929,0.929,0.929
199,0.9287,0.9287,0.9287

==> resnet32_SR12_train_acc.csv <==
Step,resnet32_SR_12 - train_acc,resnet32_SR_12 - train_acc__MIN,resnet32_SR_12 - train_acc__MAX
0,0.35046,0.35046,0.35046
1,0.55234,0.55234,0.55234
2,0.64884,0.64884,0.64884
3,0.71592,0.71592,0.71592
4,0.75844,0.75844,0.75844
5,0.78646,0.78646,0.78646
6,0.80182,0.80182,0.80182
7,0.81644,0.81644,0.81644
8,0.82826,0.82826,0.82826
9,0.83594,0.83594,0.83594
10,0.84474,0.84474,0.84474
11,0.85192,0.85192,0.85192
12,0.85716,0.85716,0.85716
13,0.86306,0.86306,0.86306
14,0.86902,0.86902,0.86902
15,0.8726,0.8726,0.8726
16,0.875,0.875,0.875
17,0.87922,0.87922,0.87922
18,0.88154,0.88154,0.88154
19,0.88682,0.88682,0.88682
20,0.8873,0.8873,0.8873
21,0.89012,0.89012,0.89012
22,0.89528,0.89528,0.89528
23,0.8921,0.8921,0.8921
24,0.89502,0.89502,0.89502
25,0.89984,0.89984,0.89984
26,0.90058,0.90058,0.90058
27,0.90216,0.90216,0.90216
28,0.90332,0.90332,0.90332
29,0.90456,0.90456,0.90456
30,0.9068,0.9068,0.9068
31,0.906,0.906,0.906
32,0.90986,0.90986,0.90986
33,0.90862,0.90862,0.90862
34,0.91032,0.91032,0.91032
35,0.91224,0.91224,0.91224
36,0.91118,0.91118,0.91118
37,0.91398,0.91398,0.91398
38,0.91434,0.91434,0.91434
39,0.91394,0.91394,0.91394
40,0.91522,0.91522,0.91522
41,0.917,0.917,0.917
42,0.91726,0.91726,0.91726
43,0.91796,0.91796,0.91796
44,0.91882,0.91882,0.91882
45,0.9199,0.9199,0.9199
46,0.92008,0.92008,0.92008
47,0.92058,0.92058,0.92058
48,0.92306,0.92306,0.92306
49,0.92168,0.92168,0.92168
50,0.92254,0.92254,0.92254
51,0.9229,0.9229,0.9229
52,0.92186,0.92186,0.92186
53,0.92322,0.92322,0.92322
54,0.92464,0.92464,0.92464
55,0.92494,0.92494,0.92494
56,0.9261,0.9261,0.9261
57,0.9252,0.9252,0.9252
58,0.925,0.925,0.925
59,0.92634,0.92634,0.92634
60,0.92784,0.92784,0.92784
61,0.92484,0.92484,0.92484
62,0.9289,0.9289,0.9289
63,0.92892,0.92892,0.92892
64,0.92802,0.92802,0.92802
65,0.92926,0.92926,0.92926
66,0.9269,0.9269,0.9269
67,0.9283,0.9283,0.9283
68,0.92772,0.92772,0.92772
69,0.92916,0.92916,0.92916
70,0.92888,0.92888,0.92888
71,0.92778,0.92778,0.92778
72,0.9288,0.9288,0.9288
73,0.93096,0.93096,0.93096
74,0.93126,0.93126,0.93126
75,0.92994,0.92994,0.92994
76,0.93268,0.93268,0.93268
77,0.93032,0.93032,0.93032
78,0.93008,0.93008,0.93008
79,0.93244,0.93244,0.93244
80,0.93218,0.93218,0.93218
81,0.93136,0.93136,0.93136
82,0.9343,0.9343,0.9343
83,0.93214,0.93214,0.93214
84,0.93294,0.93294,0.93294
85,0.92928,0.92928,0.92928
86,0.93324,0.93324,0.93324
87,0.9363,0.9363,0.9363
88,0.9331,0.9331,0.9331
89,0.93058,0.93058,0.93058
90,0.93276,0.93276,0.93276
91,0.9365,0.9365,0.9365
92,0.93324,0.93324,0.93324
93,0.93666,0.93666,0.93666
94,0.93402,0.93402,0.93402
95,0.93456,0.93456,0.93456
96,0.93598,0.93598,0.93598
97,0.93428,0.93428,0.93428
98,0.93672,0.93672,0.93672
99,0.9361,0.9361,0.9361
100,0.96606,0.96606,0.96606
101,0.97676,0.97676,0.97676
102,0.97982,0.97982,0.97982
103,0.98142,0.98142,0.98142
104,0.9829,0.9829,0.9829
105,0.98362,0.98362,0.98362
106,0.98516,0.98516,0.98516
107,0.98616,0.98616,0.98616
108,0.98618,0.98618,0.98618
109,0.98656,0.98656,0.98656
110,0.98854,0.98854,0.98854
111,0.9895,0.9895,0.9895
112,0.98962,0.98962,0.98962
113,0.99004,0.99004,0.99004
114,0.99022,0.99022,0.99022
115,0.99088,0.99088,0.99088
116,0.9909,0.9909,0.9909
117,0.99158,0.99158,0.99158
118,0.99218,0.99218,0.99218
119,0.9923,0.9923,0.9923
120,0.99242,0.99242,0.99242
121,0.99288,0.99288,0.99288
122,0.99224,0.99224,0.99224
123,0.993,0.993,0.993
124,0.99314,0.99314,0.99314
125,0.99462,0.99462,0.99462
126,0.99392,0.99392,0.99392
127,0.99374,0.99374,0.99374
128,0.99418,0.99418,0.99418
129,0.99422,0.99422,0.99422
130,0.9942,0.9942,0.9942
131,0.9948,0.9948,0.9948
132,0.9944,0.9944,0.9944
133,0.99436,0.99436,0.99436
134,0.99486,0.99486,0.99486
135,0.99438,0.99438,0.99438
136,0.995,0.995,0.995
137,0.99542,0.99542,0.99542
138,0.99598,0.99598,0.99598
139,0.99504,0.99504,0.99504
140,0.99464,0.99464,0.99464
141,0.99558,0.99558,0.99558
142,0.99598,0.99598,0.99598
143,0.99584,0.99584,0.99584
144,0.99592,0.99592,0.99592
145,0.99606,0.99606,0.99606
146,0.99612,0.99612,0.99612
147,0.9965,0.9965,0.9965
148,0.99684,0.99684,0.99684
149,0.99582,0.99582,0.99582
150,0.9968,0.9968,0.9968
151,0.99718,0.99718,0.99718
152,0.99704,0.99704,0.99704
153,0.99774,0.99774,0.99774
154,0.99744,0.99744,0.99744
155,0.99742,0.99742,0.99742
156,0.99786,0.99786,0.99786
157,0.9977,0.9977,0.9977
158,0.99764,0.99764,0.99764
159,0.9982,0.9982,0.9982
160,0.9979,0.9979,0.9979
161,0.99806,0.99806,0.99806
162,0.998,0.998,0.998
163,0.99796,0.99796,0.99796
164,0.99792,0.99792,0.99792
165,0.9984,0.9984,0.9984
166,0.99844,0.99844,0.99844
167,0.99778,0.99778,0.99778
168,0.9981,0.9981,0.9981
169,0.99834,0.99834,0.99834
170,0.99868,0.99868,0.99868
171,0.9986,0.9986,0.9986
172,0.9981,0.9981,0.9981
173,0.99808,0.99808,0.99808
174,0.99832,0.99832,0.99832
175,0.99836,0.99836,0.99836
176,0.99834,0.99834,0.99834
177,0.9983,0.9983,0.9983
178,0.99808,0.99808,0.99808
179,0.99846,0.99846,0.99846
180,0.99768,0.99768,0.99768
181,0.99862,0.99862,0.99862
182,0.99846,0.99846,0.99846
183,0.99824,0.99824,0.99824
184,0.99866,0.99866,0.99866
185,0.99846,0.99846,0.99846
186,0.99838,0.99838,0.99838
187,0.99848,0.99848,0.99848
188,0.9986,0.9986,0.9986
189,0.99838,0.99838,0.99838
190,0.99864,0.99864,0.99864
191,0.99838,0.99838,0.99838
192,0.99842,0.99842,0.99842
193,0.99818,0.99818,0.99818
194,0.99832,0.99832,0.99832
195,0.99846,0.99846,0.99846
196,0.99856,0.99856,0.99856
197,0.99834,0.99834,0.99834
198,0.99844,0.99844,0.99844
199,0.99852,0.99852,0.99852

==> resnet32_SR12_train_loss.csv <==
Step,resnet32_SR_12 - train_loss,resnet32_SR_12 - train_loss__MIN,resnet32_SR_12 - train_loss__MAX
0,1.7500267246246337,1.7500267246246337,1.7500267246246337
1,1.2274951943206787,1.2274951943206787,1.2274951943206787
2,0.9827412366104126,0.9827412366104126,0.9827412366104126
3,0.8064477567100525,0.8064477567100525,0.8064477567100525
4,0.6940837912845611,0.6940837912845611,0.6940837912845611
5,0.6170745391654968,0.6170745391654968,0.6170745391654968
6,0.5734732647132873,0.5734732647132873,0.5734732647132873
7,0.5306966866493225,0.5306966866493225,0.5306966866493225
8,0.49986638849258425,0.49986638849258425,0.49986638849258425
9,0.4706265979862213,0.4706265979862213,0.4706265979862213
10,0.4502374580383301,0.4502374580383301,0.4502374580383301
11,0.4313002439689636,0.4313002439689636,0.4313002439689636
12,0.41105936964035034,0.41105936964035034,0.41105936964035034
13,0.39832150097846986,0.39832150097846986,0.39832150097846986
14,0.3805276991081238,0.3805276991081238,0.3805276991081238
15,0.3708017384338379,0.3708017384338379,0.3708017384338379
16,0.361985184545517,0.361985184545517,0.361985184545517
17,0.348725178232193,0.348725178232193,0.348725178232193
18,0.3404460277557373,0.3404460277557373,0.3404460277557373
19,0.32784233855247497,0.32784233855247497,0.32784233855247497
20,0.32341605558395387,0.32341605558395387,0.32341605558395387
21,0.31996103232383727,0.31996103232383727,0.31996103232383727
22,0.3063750171470642,0.3063750171470642,0.3063750171470642
23,0.3063325656032562,0.3063325656032562,0.3063325656032562
24,0.29979405269622805,0.29979405269622805,0.29979405269622805
25,0.2920897881221771,0.2920897881221771,0.2920897881221771
26,0.28808235312461855,0.28808235312461855,0.28808235312461855
27,0.2814155596923828,0.2814155596923828,0.2814155596923828
28,0.2787133539152145,0.2787133539152145,0.2787133539152145
29,0.27284681842803954,0.27284681842803954,0.27284681842803954
30,0.2709580336856842,0.2709580336856842,0.2709580336856842
31,0.26940172945022584,0.26940172945022584,0.26940172945022584
32,0.26060613330841065,0.26060613330841065,0.26060613330841065
33,0.2617872730255127,0.2617872730255127,0.2617872730255127
34,0.257814433760643,0.257814433760643,0.257814433760643
35,0.2511121232557297,0.2511121232557297,0.2511121232557297
36,0.25300139974594116,0.25300139974594116,0.25300139974594116
37,0.24485713360309602,0.24485713360309602,0.24485713360309602
38,0.24280531888008117,0.24280531888008117,0.24280531888008117
39,0.24675354613304137,0.24675354613304137,0.24675354613304137
40,0.24309679683685304,0.24309679683685304,0.24309679683685304
41,0.2380810052394867,0.2380810052394867,0.2380810052394867
42,0.2360262905716896,0.2360262905716896,0.2360262905716896
43,0.23361940761089325,0.23361940761089325,0.23361940761089325
44,0.23103216022491455,0.23103216022491455,0.23103216022491455
45,0.23013588863372803,0.23013588863372803,0.23013588863372803
46,0.23015176560878753,0.23015176560878753,0.23015176560878753
47,0.22534129556655882,0.22534129556655882,0.22534129556655882
48,0.22239078282356262,0.22239078282356262,0.22239078282356262
49,0.2276352505016327,0.2276352505016327,0.2276352505016327
50,0.21905925974845886,0.21905925974845886,0.21905925974845886
51,0.2196181850910187,0.2196181850910187,0.2196181850910187
52,0.22201493978500367,0.22201493978500367,0.22201493978500367
53,0.219860177154541,0.219860177154541,0.219860177154541
54,0.21662489215373992,0.21662489215373992,0.21662489215373992
55,0.21523455404758454,0.21523455404758454,0.21523455404758454
56,0.21210908972501755,0.21210908972501755,0.21210908972501755
57,0.21485690507888794,0.21485690507888794,0.21485690507888794
58,0.21379986436367035,0.21379986436367035,0.21379986436367035
59,0.20928669078826903,0.20928669078826903,0.20928669078826903
60,0.207562415394783,0.207562415394783,0.207562415394783
61,0.21393238021850586,0.21393238021850586,0.21393238021850586
62,0.20468537739753723,0.20468537739753723,0.20468537739753723
63,0.20635524585723877,0.20635524585723877,0.20635524585723877
64,0.2045899676990509,0.2045899676990509,0.2045899676990509
65,0.20034842058181762,0.20034842058181762,0.20034842058181762
66,0.20685533404350281,0.20685533404350281,0.20685533404350281
67,0.20348944221496582,0.20348944221496582,0.20348944221496582
68,0.2049334450531006,0.2049334450531006,0.2049334450531006
69,0.20290533858299256,0.20290533858299256,0.20290533858299256
70,0.20031775614738465,0.20031775614738465,0.20031775614738465
71,0.20530407357692718,0.20530407357692718,0.20530407357692718
72,0.20197042921066286,0.20197042921066286,0.20197042921066286
73,0.19973212171554566,0.19973212171554566,0.19973212171554566
74,0.199118696475029,0.199118696475029,0.199118696475029
75,0.1958442943382263,0.1958442943382263,0.1958442943382263
76,0.19276285549163819,0.19276285549163819,0.19276285549163819
77,0.1980991988348961,0.1980991988348961,0.1980991988348961
78,0.1990420950126648,0.1990420950126648,0.1990420950126648
79,0.19216791365623473,0.19216791365623473,0.19216791365623473
80,0.19409399464607238,0.19409399464607238,0.19409399464607238
81,0.19480002071380614,0.19480002071380614,0.19480002071380614
82,0.1881995641708374,0.1881995641708374,0.1881995641708374
83,0.19449221948862075,0.19449221948862075,0.19449221948862075
84,0.190638430724144,0.190638430724144,0.190638430724144
85,0.20053812994003295,0.20053812994003295,0.20053812994003295
86,0.19071892517089845,0.19071892517089845,0.19071892517089845
87,0.1851192548942566,0.1851192548942566,0.1851192548942566
88,0.1898905431985855,0.1898905431985855,0.1898905431985855
89,0.1950236805820465,0.1950236805820465,0.1950236805820465
90,0.1912260496520996,0.1912260496520996,0.1912260496520996
91,0.18233949601173402,0.18233949601173402,0.18233949601173402
92,0.19011140871524812,0.19011140871524812,0.19011140871524812
93,0.18345143939971925,0.18345143939971925,0.18345143939971925
94,0.1860749306488037,0.1860749306488037,0.1860749306488037
95,0.18464660315990447,0.18464660315990447,0.18464660315990447
96,0.18322772012710573,0.18322772012710573,0.18322772012710573
97,0.187278206782341,0.187278206782341,0.187278206782341
98,0.1791081796169281,0.1791081796169281,0.1791081796169281
99,0.18179652159690857,0.18179652159690857,0.18179652159690857
100,0.10176059315681457,0.10176059315681457,0.10176059315681457
101,0.07244281898021698,0.07244281898021698,0.07244281898021698
102,0.06399633238554,0.06399633238554,0.06399633238554
103,0.058417953357696534,0.058417953357696534,0.058417953357696534
104,0.05255795521497726,0.05255795521497726,0.05255795521497726
105,0.04998481348395348,0.04998481348395348,0.04998481348395348
106,0.04735803673386574,0.04735803673386574,0.04735803673386574
107,0.04310674855470657,0.04310674855470657,0.04310674855470657
108,0.04250366780519486,0.04250366780519486,0.04250366780519486
109,0.041243670689463614,0.041243670689463614,0.041243670689463614
110,0.0368797624206543,0.0368797624206543,0.0368797624206543
111,0.034716668764352795,0.034716668764352795,0.034716668764352795
112,0.03372403998672962,0.03372403998672962,0.03372403998672962
113,0.0314879244363308,0.0314879244363308,0.0314879244363308
114,0.030897366013526918,0.030897366013526918,0.030897366013526918
115,0.02953640903532505,0.02953640903532505,0.02953640903532505
116,0.02939719635784626,0.02939719635784626,0.02939719635784626
117,0.027937979491353036,0.027937979491353036,0.027937979491353036
118,0.026242146759033202,0.026242146759033202,0.026242146759033202
119,0.02522944186091423,0.02522944186091423,0.02522944186091423
120,0.026105580425858498,0.026105580425858498,0.026105580425858498
121,0.023252635120153426,0.023252635120153426,0.023252635120153426
122,0.024230812625586986,0.024230812625586986,0.024230812625586986
123,0.023315528041124346,0.023315528041124346,0.023315528041124346
124,0.02235789113521576,0.02235789113521576,0.02235789113521576
125,0.0193449182420969,0.0193449182420969,0.0193449182420969
126,0.02140015728831291,0.02140015728831291,0.02140015728831291
127,0.02077494777619839,0.02077494777619839,0.02077494777619839
128,0.019704052531719207,0.019704052531719207,0.019704052531719207
129,0.01958438176691532,0.01958438176691532,0.01958438176691532
130,0.01970025392204523,0.01970025392204523,0.01970025392204523
131,0.01799788843214512,0.01799788843214512,0.01799788843214512
132,0.01883929826050997,0.01883929826050997,0.01883929826050997
133,0.019104428052306176,0.019104428052306176,0.019104428052306176
134,0.01722349962055683,0.01722349962055683,0.01722349962055683
135,0.019072861608564855,0.019072861608564855,0.019072861608564855
136,0.016676335972547533,0.016676335972547533,0.016676335972547533
137,0.016534756893515586,0.016534756893515586,0.016534756893515586
138,0.016247916591763497,0.016247916591763497,0.016247916591763497
139,0.016851552845537663,0.016851552845537663,0.016851552845537663
140,0.016951557790338995,0.016951557790338995,0.016951557790338995
141,0.01577186775892973,0.01577186775892973,0.01577186775892973
142,0.01577868533849716,0.01577868533849716,0.01577868533849716
143,0.015133030562400817,0.015133030562400817,0.015133030562400817
144,0.015016472992599011,0.015016472992599011,0.015016472992599011
145,0.015091232582628728,0.015091232582628728,0.015091232582628728
146,0.01435964541554451,0.01435964541554451,0.01435964541554451
147,0.013527976657450199,0.013527976657450199,0.013527976657450199
148,0.012716716603636742,0.012716716603636742,0.012716716603636742
149,0.01395140803668648,0.01395140803668648,0.01395140803668648
150,0.011879155785143375,0.011879155785143375,0.011879155785143375
151,0.01129467882990837,0.01129467882990837,0.01129467882990837
152,0.011261729235351086,0.011261729235351086,0.011261729235351086
153,0.009666253643222154,0.009666253643222154,0.009666253643222154
154,0.010245166829526425,0.010245166829526425,0.010245166829526425
155,0.010373935833275318,0.010373935833275318,0.010373935833275318
156,0.009384330836758017,0.009384330836758017,0.009384330836758017
157,0.009575563378632069,0.009575563378632069,0.009575563378632069
158,0.009572680807560682,0.009572680807560682,0.009572680807560682
159,0.008336749971359967,0.008336749971359967,0.008336749971359967
160,0.009488588201850653,0.009488588201850653,0.009488588201850653
161,0.009501615849137307,0.009501615849137307,0.009501615849137307
162,0.00879027091383934,0.00879027091383934,0.00879027091383934
163,0.00892030479222536,0.00892030479222536,0.00892030479222536
164,0.009052358003407717,0.009052358003407717,0.009052358003407717
165,0.008303076491653918,0.008303076491653918,0.008303076491653918
166,0.007763619550913572,0.007763619550913572,0.007763619550913572
167,0.008948667522296309,0.008948667522296309,0.008948667522296309
168,0.008668267519772052,0.008668267519772052,0.008668267519772052
169,0.00849594200052321,0.00849594200052321,0.00849594200052321
170,0.007705756250917912,0.007705756250917912,0.007705756250917912
171,0.00757091077119112,0.00757091077119112,0.00757091077119112
172,0.00833398459687829,0.00833398459687829,0.00833398459687829
173,0.008420454887747765,0.008420454887747765,0.008420454887747765
174,0.008234430688172579,0.008234430688172579,0.008234430688172579
175,0.00800349856749177,0.00800349856749177,0.00800349856749177
176,0.00825982965618372,0.00825982965618372,0.00825982965618372
177,0.008092773248404265,0.008092773248404265,0.008092773248404265
178,0.00824212728485465,0.00824212728485465,0.00824212728485465
179,0.007899275908693671,0.007899275908693671,0.007899275908693671
180,0.008813976981639863,0.008813976981639863,0.008813976981639863
181,0.007903521651029586,0.007903521651029586,0.007903521651029586
182,0.007809030089080334,0.007809030089080334,0.007809030089080334
183,0.00835569695353508,0.00835569695353508,0.00835569695353508
184,0.007540179212391376,0.007540179212391376,0.007540179212391376
185,0.0076870721292495725,0.0076870721292495725,0.0076870721292495725
186,0.007784274868965149,0.007784274868965149,0.007784274868965149
187,0.008091252216994763,0.008091252216994763,0.008091252216994763
188,0.00734989588662982,0.00734989588662982,0.00734989588662982
189,0.0079887039488554,0.0079887039488554,0.0079887039488554
190,0.007535744857061655,0.007535744857061655,0.007535744857061655
191,0.007613213249593973,0.007613213249593973,0.007613213249593973
192,0.008173905595690012,0.008173905595690012,0.008173905595690012
193,0.007959969301074744,0.007959969301074744,0.007959969301074744
194,0.007811650033518672,0.007811650033518672,0.007811650033518672
195,0.007637726709395647,0.007637726709395647,0.007637726709395647
196,0.007383169708848,0.007383169708848,0.007383169708848
197,0.007894901587218046,0.007894901587218046,0.007894901587218046
198,0.0074670616993308065,0.0074670616993308065,0.0074670616993308065
199,0.007637266514599323,0.007637266514599323,0.007637266514599323

==> resnet32_SR15_test_acc.csv <==
Step,resnet32_SR_15 - test_acc,resnet32_SR_15 - test_acc__MIN,resnet32_SR_15 - test_acc__MAX
0,0.3885,0.3885,0.3885
1,0.4843,0.4843,0.4843
2,0.6387,0.6387,0.6387
3,0.6833,0.6833,0.6833
4,0.7309,0.7309,0.7309
5,0.7494,0.7494,0.7494
6,0.7651,0.7651,0.7651
7,0.7874,0.7874,0.7874
8,0.7703,0.7703,0.7703
9,0.7976,0.7976,0.7976
10,0.797,0.797,0.797
11,0.7922,0.7922,0.7922
12,0.7949,0.7949,0.7949
13,0.8101,0.8101,0.8101
14,0.816,0.816,0.816
15,0.8199,0.8199,0.8199
16,0.8214,0.8214,0.8214
17,0.8287,0.8287,0.8287
18,0.8044,0.8044,0.8044
19,0.8403,0.8403,0.8403
20,0.8587,0.8587,0.8587
21,0.8303,0.8303,0.8303
22,0.8429,0.8429,0.8429
23,0.8508,0.8508,0.8508
24,0.8212,0.8212,0.8212
25,0.8482,0.8482,0.8482
26,0.8522,0.8522,0.8522
27,0.8447,0.8447,0.8447
28,0.8466,0.8466,0.8466
29,0.8458,0.8458,0.8458
30,0.8595,0.8595,0.8595
31,0.8472,0.8472,0.8472
32,0.8424,0.8424,0.8424
33,0.846,0.846,0.846
34,0.8651,0.8651,0.8651
35,0.8672,0.8672,0.8672
36,0.852,0.852,0.852
37,0.8626,0.8626,0.8626
38,0.8512,0.8512,0.8512
39,0.8508,0.8508,0.8508
40,0.8555,0.8555,0.8555
41,0.8323,0.8323,0.8323
42,0.8458,0.8458,0.8458
43,0.8527,0.8527,0.8527
44,0.8473,0.8473,0.8473
45,0.845,0.845,0.845
46,0.8403,0.8403,0.8403
47,0.8394,0.8394,0.8394
48,0.8578,0.8578,0.8578
49,0.8552,0.8552,0.8552
50,0.8716,0.8716,0.8716
51,0.8514,0.8514,0.8514
52,0.8574,0.8574,0.8574
53,0.8508,0.8508,0.8508
54,0.8597,0.8597,0.8597
55,0.8699,0.8699,0.8699
56,0.8699,0.8699,0.8699
57,0.8455,0.8455,0.8455
58,0.8703,0.8703,0.8703
59,0.8808,0.8808,0.8808
60,0.8747,0.8747,0.8747
61,0.8667,0.8667,0.8667
62,0.8792,0.8792,0.8792
63,0.8669,0.8669,0.8669
64,0.8659,0.8659,0.8659
65,0.8458,0.8458,0.8458
66,0.8279,0.8279,0.8279
67,0.8826,0.8826,0.8826
68,0.8562,0.8562,0.8562
69,0.8723,0.8723,0.8723
70,0.8558,0.8558,0.8558
71,0.8715,0.8715,0.8715
72,0.8636,0.8636,0.8636
73,0.8695,0.8695,0.8695
74,0.8449,0.8449,0.8449
75,0.8169,0.8169,0.8169
76,0.8719,0.8719,0.8719
77,0.8707,0.8707,0.8707
78,0.8863,0.8863,0.8863
79,0.8688,0.8688,0.8688
80,0.8786,0.8786,0.8786
81,0.8574,0.8574,0.8574
82,0.8911,0.8911,0.8911
83,0.8712,0.8712,0.8712
84,0.8529,0.8529,0.8529
85,0.8734,0.8734,0.8734
86,0.8814,0.8814,0.8814
87,0.8806,0.8806,0.8806
88,0.8832,0.8832,0.8832
89,0.8726,0.8726,0.8726
90,0.8716,0.8716,0.8716
91,0.8735,0.8735,0.8735
92,0.8863,0.8863,0.8863
93,0.8799,0.8799,0.8799
94,0.8719,0.8719,0.8719
95,0.8791,0.8791,0.8791
96,0.8745,0.8745,0.8745
97,0.8927,0.8927,0.8927
98,0.8833,0.8833,0.8833
99,0.8874,0.8874,0.8874
100,0.9208,0.9208,0.9208
101,0.9208,0.9208,0.9208
102,0.9209,0.9209,0.9209
103,0.9228,0.9228,0.9228
104,0.923,0.923,0.923
105,0.923,0.923,0.923
106,0.9239,0.9239,0.9239
107,0.9237,0.9237,0.9237
108,0.9241,0.9241,0.9241
109,0.9253,0.9253,0.9253
110,0.9242,0.9242,0.9242
111,0.9257,0.9257,0.9257
112,0.9261,0.9261,0.9261
113,0.9246,0.9246,0.9246
114,0.924,0.924,0.924
115,0.9237,0.9237,0.9237
116,0.923,0.923,0.923
117,0.924,0.924,0.924
118,0.924,0.924,0.924
119,0.9232,0.9232,0.9232
120,0.9232,0.9232,0.9232
121,0.9269,0.9269,0.9269
122,0.9242,0.9242,0.9242
123,0.9231,0.9231,0.9231
124,0.9241,0.9241,0.9241
125,0.9251,0.9251,0.9251
126,0.9258,0.9258,0.9258
127,0.9279,0.9279,0.9279
128,0.9249,0.9249,0.9249
129,0.9274,0.9274,0.9274
130,0.9253,0.9253,0.9253
131,0.9267,0.9267,0.9267
132,0.9263,0.9263,0.9263
133,0.9264,0.9264,0.9264
134,0.9247,0.9247,0.9247
135,0.9258,0.9258,0.9258
136,0.9253,0.9253,0.9253
137,0.9261,0.9261,0.9261
138,0.9272,0.9272,0.9272
139,0.9248,0.9248,0.9248
140,0.9249,0.9249,0.9249
141,0.926,0.926,0.926
142,0.9248,0.9248,0.9248
143,0.9262,0.9262,0.9262
144,0.9265,0.9265,0.9265
145,0.9265,0.9265,0.9265
146,0.9257,0.9257,0.9257
147,0.9253,0.9253,0.9253
148,0.9261,0.9261,0.9261
149,0.9271,0.9271,0.9271
150,0.9277,0.9277,0.9277
151,0.9283,0.9283,0.9283
152,0.9264,0.9264,0.9264
153,0.9284,0.9284,0.9284
154,0.9283,0.9283,0.9283
155,0.928,0.928,0.928
156,0.9287,0.9287,0.9287
157,0.9297,0.9297,0.9297
158,0.9297,0.9297,0.9297
159,0.9293,0.9293,0.9293
160,0.9299,0.9299,0.9299
161,0.9285,0.9285,0.9285
162,0.9296,0.9296,0.9296
163,0.9291,0.9291,0.9291
164,0.929,0.929,0.929
165,0.9282,0.9282,0.9282
166,0.9285,0.9285,0.9285
167,0.9283,0.9283,0.9283
168,0.9289,0.9289,0.9289
169,0.9276,0.9276,0.9276
170,0.9289,0.9289,0.9289
171,0.9288,0.9288,0.9288
172,0.9287,0.9287,0.9287
173,0.9287,0.9287,0.9287
174,0.9292,0.9292,0.9292
175,0.9289,0.9289,0.9289
176,0.928,0.928,0.928
177,0.9294,0.9294,0.9294
178,0.9287,0.9287,0.9287
179,0.9283,0.9283,0.9283
180,0.928,0.928,0.928
181,0.9284,0.9284,0.9284
182,0.9289,0.9289,0.9289
183,0.9274,0.9274,0.9274
184,0.9277,0.9277,0.9277
185,0.9282,0.9282,0.9282
186,0.9281,0.9281,0.9281
187,0.9288,0.9288,0.9288
188,0.9278,0.9278,0.9278
189,0.9279,0.9279,0.9279
190,0.9287,0.9287,0.9287
191,0.929,0.929,0.929
192,0.928,0.928,0.928
193,0.9272,0.9272,0.9272
194,0.9284,0.9284,0.9284
195,0.9278,0.9278,0.9278
196,0.928,0.928,0.928
197,0.9289,0.9289,0.9289
198,0.928,0.928,0.928
199,0.9279,0.9279,0.9279

==> resnet32_SR15_train_acc.csv <==
Step,resnet32_SR_15 - train_acc,resnet32_SR_15 - train_acc__MIN,resnet32_SR_15 - train_acc__MAX
0,0.32478,0.32478,0.32478
1,0.51714,0.51714,0.51714
2,0.6131,0.6131,0.6131
3,0.67784,0.67784,0.67784
4,0.72096,0.72096,0.72096
5,0.76076,0.76076,0.76076
6,0.78118,0.78118,0.78118
7,0.80302,0.80302,0.80302
8,0.81426,0.81426,0.81426
9,0.82534,0.82534,0.82534
10,0.83194,0.83194,0.83194
11,0.8422,0.8422,0.8422
12,0.84966,0.84966,0.84966
13,0.85514,0.85514,0.85514
14,0.86172,0.86172,0.86172
15,0.86406,0.86406,0.86406
16,0.86856,0.86856,0.86856
17,0.87198,0.87198,0.87198
18,0.8752,0.8752,0.8752
19,0.87998,0.87998,0.87998
20,0.88098,0.88098,0.88098
21,0.88426,0.88426,0.88426
22,0.8872,0.8872,0.8872
23,0.88722,0.88722,0.88722
24,0.89098,0.89098,0.89098
25,0.89156,0.89156,0.89156
26,0.89312,0.89312,0.89312
27,0.8986,0.8986,0.8986
28,0.89826,0.89826,0.89826
29,0.9003,0.9003,0.9003
30,0.90096,0.90096,0.90096
31,0.903,0.903,0.903
32,0.90504,0.90504,0.90504
33,0.90632,0.90632,0.90632
34,0.9056,0.9056,0.9056
35,0.90698,0.90698,0.90698
36,0.90696,0.90696,0.90696
37,0.91112,0.91112,0.91112
38,0.90988,0.90988,0.90988
39,0.9106,0.9106,0.9106
40,0.91004,0.91004,0.91004
41,0.91442,0.91442,0.91442
42,0.91446,0.91446,0.91446
43,0.913,0.913,0.913
44,0.91678,0.91678,0.91678
45,0.91634,0.91634,0.91634
46,0.91772,0.91772,0.91772
47,0.91554,0.91554,0.91554
48,0.92118,0.92118,0.92118
49,0.91902,0.91902,0.91902
50,0.91928,0.91928,0.91928
51,0.91904,0.91904,0.91904
52,0.92074,0.92074,0.92074
53,0.92208,0.92208,0.92208
54,0.92364,0.92364,0.92364
55,0.92136,0.92136,0.92136
56,0.92022,0.92022,0.92022
57,0.92252,0.92252,0.92252
58,0.9226,0.9226,0.9226
59,0.92544,0.92544,0.92544
60,0.92312,0.92312,0.92312
61,0.92338,0.92338,0.92338
62,0.92236,0.92236,0.92236
63,0.92564,0.92564,0.92564
64,0.92534,0.92534,0.92534
65,0.92788,0.92788,0.92788
66,0.92844,0.92844,0.92844
67,0.92802,0.92802,0.92802
68,0.92566,0.92566,0.92566
69,0.92582,0.92582,0.92582
70,0.92814,0.92814,0.92814
71,0.92802,0.92802,0.92802
72,0.92792,0.92792,0.92792
73,0.9307,0.9307,0.9307
74,0.93084,0.93084,0.93084
75,0.92592,0.92592,0.92592
76,0.92964,0.92964,0.92964
77,0.9284,0.9284,0.9284
78,0.92768,0.92768,0.92768
79,0.92924,0.92924,0.92924
80,0.93122,0.93122,0.93122
81,0.93212,0.93212,0.93212
82,0.93174,0.93174,0.93174
83,0.92964,0.92964,0.92964
84,0.93042,0.93042,0.93042
85,0.931,0.931,0.931
86,0.9323,0.9323,0.9323
87,0.93186,0.93186,0.93186
88,0.93062,0.93062,0.93062
89,0.93108,0.93108,0.93108
90,0.93336,0.93336,0.93336
91,0.9309,0.9309,0.9309
92,0.9346,0.9346,0.9346
93,0.93426,0.93426,0.93426
94,0.93436,0.93436,0.93436
95,0.93376,0.93376,0.93376
96,0.93342,0.93342,0.93342
97,0.93358,0.93358,0.93358
98,0.9333,0.9333,0.9333
99,0.93328,0.93328,0.93328
100,0.96468,0.96468,0.96468
101,0.97502,0.97502,0.97502
102,0.9775,0.9775,0.9775
103,0.9806,0.9806,0.9806
104,0.9819,0.9819,0.9819
105,0.98268,0.98268,0.98268
106,0.98374,0.98374,0.98374
107,0.98468,0.98468,0.98468
108,0.9856,0.9856,0.9856
109,0.98726,0.98726,0.98726
110,0.98826,0.98826,0.98826
111,0.98804,0.98804,0.98804
112,0.98856,0.98856,0.98856
113,0.98954,0.98954,0.98954
114,0.9902,0.9902,0.9902
115,0.99048,0.99048,0.99048
116,0.99048,0.99048,0.99048
117,0.99076,0.99076,0.99076
118,0.99072,0.99072,0.99072
119,0.99162,0.99162,0.99162
120,0.99236,0.99236,0.99236
121,0.99222,0.99222,0.99222
122,0.9923,0.9923,0.9923
123,0.99216,0.99216,0.99216
124,0.9926,0.9926,0.9926
125,0.99348,0.99348,0.99348
126,0.99304,0.99304,0.99304
127,0.9934,0.9934,0.9934
128,0.99392,0.99392,0.99392
129,0.99384,0.99384,0.99384
130,0.99396,0.99396,0.99396
131,0.99432,0.99432,0.99432
132,0.9943,0.9943,0.9943
133,0.99422,0.99422,0.99422
134,0.99496,0.99496,0.99496
135,0.99506,0.99506,0.99506
136,0.99458,0.99458,0.99458
137,0.9946,0.9946,0.9946
138,0.9947,0.9947,0.9947
139,0.99494,0.99494,0.99494
140,0.99548,0.99548,0.99548
141,0.99546,0.99546,0.99546
142,0.99552,0.99552,0.99552
143,0.99554,0.99554,0.99554
144,0.99476,0.99476,0.99476
145,0.99564,0.99564,0.99564
146,0.99534,0.99534,0.99534
147,0.99578,0.99578,0.99578
148,0.99572,0.99572,0.99572
149,0.99592,0.99592,0.99592
150,0.99674,0.99674,0.99674
151,0.99694,0.99694,0.99694
152,0.99724,0.99724,0.99724
153,0.99776,0.99776,0.99776
154,0.99788,0.99788,0.99788
155,0.99746,0.99746,0.99746
156,0.9978,0.9978,0.9978
157,0.99782,0.99782,0.99782
158,0.99742,0.99742,0.99742
159,0.99768,0.99768,0.99768
160,0.99794,0.99794,0.99794
161,0.99736,0.99736,0.99736
162,0.9977,0.9977,0.9977
163,0.99784,0.99784,0.99784
164,0.99794,0.99794,0.99794
165,0.99788,0.99788,0.99788
166,0.99814,0.99814,0.99814
167,0.99814,0.99814,0.99814
168,0.99802,0.99802,0.99802
169,0.99794,0.99794,0.99794
170,0.9984,0.9984,0.9984
171,0.99822,0.99822,0.99822
172,0.9981,0.9981,0.9981
173,0.99784,0.99784,0.99784
174,0.99796,0.99796,0.99796
175,0.99826,0.99826,0.99826
176,0.99776,0.99776,0.99776
177,0.99816,0.99816,0.99816
178,0.99836,0.99836,0.99836
179,0.99782,0.99782,0.99782
180,0.9983,0.9983,0.9983
181,0.99814,0.99814,0.99814
182,0.9983,0.9983,0.9983
183,0.99842,0.99842,0.99842
184,0.99834,0.99834,0.99834
185,0.99824,0.99824,0.99824
186,0.99824,0.99824,0.99824
187,0.99814,0.99814,0.99814
188,0.99816,0.99816,0.99816
189,0.99828,0.99828,0.99828
190,0.99824,0.99824,0.99824
191,0.998,0.998,0.998
192,0.99828,0.99828,0.99828
193,0.9984,0.9984,0.9984
194,0.99838,0.99838,0.99838
195,0.99846,0.99846,0.99846
196,0.99856,0.99856,0.99856
197,0.9982,0.9982,0.9982
198,0.99872,0.99872,0.99872
199,0.99814,0.99814,0.99814

==> resnet32_SR15_train_loss.csv <==
Step,resnet32_SR_15 - train_loss,resnet32_SR_15 - train_loss__MIN,resnet32_SR_15 - train_loss__MAX
0,1.8059625174713134,1.8059625174713134,1.8059625174713134
1,1.3221311112213134,1.3221311112213134,1.3221311112213134
2,1.0821540677642822,1.0821540677642822,1.0821540677642822
3,0.9074243102073669,0.9074243102073669,0.9074243102073669
4,0.7929091864776612,0.7929091864776612,0.7929091864776612
5,0.6843051231193542,0.6843051231193542,0.6843051231193542
6,0.6246424026870727,0.6246424026870727,0.6246424026870727
7,0.5747296430397034,0.5747296430397034,0.5747296430397034
8,0.5328052210998535,0.5328052210998535,0.5328052210998535
9,0.5043107873535156,0.5043107873535156,0.5043107873535156
10,0.4792148537826538,0.4792148537826538,0.4792148537826538
11,0.4554124256038666,0.4554124256038666,0.4554124256038666
12,0.4355560239505768,0.4355560239505768,0.4355560239505768
13,0.4209029259109497,0.4209029259109497,0.4209029259109497
14,0.4030415032863617,0.4030415032863617,0.4030415032863617
15,0.38955705960273745,0.38955705960273745,0.38955705960273745
16,0.37711065311431885,0.37711065311431885,0.37711065311431885
17,0.37150781939506533,0.37150781939506533,0.37150781939506533
18,0.3566754363822937,0.3566754363822937,0.3566754363822937
19,0.34660458086013796,0.34660458086013796,0.34660458086013796
20,0.33977936522483826,0.33977936522483826,0.33977936522483826
21,0.32707853578567503,0.32707853578567503,0.32707853578567503
22,0.3229752868747711,0.3229752868747711,0.3229752868747711
23,0.3218782922554016,0.3218782922554016,0.3218782922554016
24,0.3129467435646057,0.3129467435646057,0.3129467435646057
25,0.3085774367713928,0.3085774367713928,0.3085774367713928
26,0.30436701860427856,0.30436701860427856,0.30436701860427856
27,0.2931081359863281,0.2931081359863281,0.2931081359863281
28,0.29107360169410706,0.29107360169410706,0.29107360169410706
29,0.2868081154060364,0.2868081154060364,0.2868081154060364
30,0.2835371038246155,0.2835371038246155,0.2835371038246155
31,0.275340951166153,0.275340951166153,0.275340951166153
32,0.2720045892810822,0.2720045892810822,0.2720045892810822
33,0.2704217220687866,0.2704217220687866,0.2704217220687866
34,0.269523072681427,0.269523072681427,0.269523072681427
35,0.2620144582271576,0.2620144582271576,0.2620144582271576
36,0.2617358032131195,0.2617358032131195,0.2617358032131195
37,0.25597071774482727,0.25597071774482727,0.25597071774482727
38,0.25388594307899476,0.25388594307899476,0.25388594307899476
39,0.25557543132781985,0.25557543132781985,0.25557543132781985
40,0.25516127797603605,0.25516127797603605,0.25516127797603605
41,0.24423078302383422,0.24423078302383422,0.24423078302383422
42,0.2439307735013962,0.2439307735013962,0.2439307735013962
43,0.24917879410743712,0.24917879410743712,0.24917879410743712
44,0.23901056057453154,0.23901056057453154,0.23901056057453154
45,0.23889207093238832,0.23889207093238832,0.23889207093238832
46,0.23510060278892517,0.23510060278892517,0.23510060278892517
47,0.23950471672058105,0.23950471672058105,0.23950471672058105
48,0.23175336114883424,0.23175336114883424,0.23175336114883424
49,0.2311356063079834,0.2311356063079834,0.2311356063079834
50,0.2328541257572174,0.2328541257572174,0.2328541257572174
51,0.2300424935913086,0.2300424935913086,0.2300424935913086
52,0.22706950711250304,0.22706950711250304,0.22706950711250304
53,0.2257114686870575,0.2257114686870575,0.2257114686870575
54,0.21902425006389617,0.21902425006389617,0.21902425006389617
55,0.2230729801273346,0.2230729801273346,0.2230729801273346
56,0.22402593250751496,0.22402593250751496,0.22402593250751496
57,0.21910548718452455,0.21910548718452455,0.21910548718452455
58,0.21961113153457643,0.21961113153457643,0.21961113153457643
59,0.21294038424491882,0.21294038424491882,0.21294038424491882
60,0.21777389917373657,0.21777389917373657,0.21777389917373657
61,0.21594736260414124,0.21594736260414124,0.21594736260414124
62,0.22041471635818483,0.22041471635818483,0.22041471635818483
63,0.21088086539268494,0.21088086539268494,0.21088086539268494
64,0.21573840364456176,0.21573840364456176,0.21573840364456176
65,0.20766352550029754,0.20766352550029754,0.20766352550029754
66,0.20279532769680023,0.20279532769680023,0.20279532769680023
67,0.20754464712619783,0.20754464712619783,0.20754464712619783
68,0.21211679717063903,0.21211679717063903,0.21211679717063903
69,0.20912673839092255,0.20912673839092255,0.20912673839092255
70,0.20312034810066223,0.20312034810066223,0.20312034810066223
71,0.20648696282863616,0.20648696282863616,0.20648696282863616
72,0.20501459760189056,0.20501459760189056,0.20501459760189056
73,0.19780990169525148,0.19780990169525148,0.19780990169525148
74,0.1972477035999298,0.1972477035999298,0.1972477035999298
75,0.20788622957229613,0.20788622957229613,0.20788622957229613
76,0.20002170176506043,0.20002170176506043,0.20002170176506043
77,0.20090969860315322,0.20090969860315322,0.20090969860315322
78,0.20597343169212343,0.20597343169212343,0.20597343169212343
79,0.19950750151634217,0.19950750151634217,0.19950750151634217
80,0.19617769430160523,0.19617769430160523,0.19617769430160523
81,0.19826757815361024,0.19826757815361024,0.19826757815361024
82,0.1917300631904602,0.1917300631904602,0.1917300631904602
83,0.19803556879520418,0.19803556879520418,0.19803556879520418
84,0.19947584206581115,0.19947584206581115,0.19947584206581115
85,0.19624670818328857,0.19624670818328857,0.19624670818328857
86,0.1913581483030319,0.1913581483030319,0.1913581483030319
87,0.19336446496009826,0.19336446496009826,0.19336446496009826
88,0.19511517680644988,0.19511517680644988,0.19511517680644988
89,0.1949228987455368,0.1949228987455368,0.1949228987455368
90,0.189282956161499,0.189282956161499,0.189282956161499
91,0.1958123627567291,0.1958123627567291,0.1958123627567291
92,0.18945208726644516,0.18945208726644516,0.18945208726644516
93,0.18777984244823456,0.18777984244823456,0.18777984244823456
94,0.18750723623275756,0.18750723623275756,0.18750723623275756
95,0.18969505713939666,0.18969505713939666,0.18969505713939666
96,0.18816074179649353,0.18816074179649353,0.18816074179649353
97,0.1884875934123993,0.1884875934123993,0.1884875934123993
98,0.1903618318939209,0.1903618318939209,0.1903618318939209
99,0.18792595784187316,0.18792595784187316,0.18792595784187316
100,0.10492023418426513,0.10492023418426513,0.10492023418426513
101,0.07551200177669525,0.07551200177669525,0.07551200177669525
102,0.06831176597595215,0.06831176597595215,0.06831176597595215
103,0.06139295998930931,0.06139295998930931,0.06139295998930931
104,0.055160786839723586,0.055160786839723586,0.055160786839723586
105,0.05393520554304123,0.05393520554304123,0.05393520554304123
106,0.04958093841195107,0.04958093841195107,0.04958093841195107
107,0.04659775748133659,0.04659775748133659,0.04659775748133659
108,0.04426605087041855,0.04426605087041855,0.04426605087041855
109,0.03988375115275383,0.03988375115275383,0.03988375115275383
110,0.03818295698165894,0.03818295698165894,0.03818295698165894
111,0.03752155612587929,0.03752155612587929,0.03752155612587929
112,0.0359026718044281,0.0359026718044281,0.0359026718044281
113,0.033283075400590896,0.033283075400590896,0.033283075400590896
114,0.032003857890367506,0.032003857890367506,0.032003857890367506
115,0.03149317652761936,0.03149317652761936,0.03149317652761936
116,0.030150120099186897,0.030150120099186897,0.030150120099186897
117,0.030382405598163603,0.030382405598163603,0.030382405598163603
118,0.029584551587700843,0.029584551587700843,0.029584551587700843
119,0.02703496544122696,0.02703496544122696,0.02703496544122696
120,0.025617463092803956,0.025617463092803956,0.025617463092803956
121,0.025304014406204223,0.025304014406204223,0.025304014406204223
122,0.025357004450410604,0.025357004450410604,0.025357004450410604
123,0.02579733281314373,0.02579733281314373,0.02579733281314373
124,0.023780956177711487,0.023780956177711487,0.023780956177711487
125,0.0225725878149271,0.0225725878149271,0.0225725878149271
126,0.02255451534092426,0.02255451534092426,0.02255451534092426
127,0.02182176917016506,0.02182176917016506,0.02182176917016506
128,0.02108436115384102,0.02108436115384102,0.02108436115384102
129,0.0201023576849699,0.0201023576849699,0.0201023576849699
130,0.019934867616593837,0.019934867616593837,0.019934867616593837
131,0.020411484343409537,0.020411484343409537,0.020411484343409537
132,0.019405364805161952,0.019405364805161952,0.019405364805161952
133,0.019433340948820113,0.019433340948820113,0.019433340948820113
134,0.018289301203489303,0.018289301203489303,0.018289301203489303
135,0.017163152883648874,0.017163152883648874,0.017163152883648874
136,0.017966358777284624,0.017966358777284624,0.017966358777284624
137,0.017684497630000115,0.017684497630000115,0.017684497630000115
138,0.017842214248180388,0.017842214248180388,0.017842214248180388
139,0.017303932414650915,0.017303932414650915,0.017303932414650915
140,0.01621677279382944,0.01621677279382944,0.01621677279382944
141,0.016433420994728803,0.016433420994728803,0.016433420994728803
142,0.0166317028722167,0.0166317028722167,0.0166317028722167
143,0.016005201529860496,0.016005201529860496,0.016005201529860496
144,0.016636918722242117,0.016636918722242117,0.016636918722242117
145,0.01571570470839739,0.01571570470839739,0.01571570470839739
146,0.01622049443408847,0.01622049443408847,0.01622049443408847
147,0.015225338837504387,0.015225338837504387,0.015225338837504387
148,0.014788463779389858,0.014788463779389858,0.014788463779389858
149,0.014219293288439513,0.014219293288439513,0.014219293288439513
150,0.012180271974802018,0.012180271974802018,0.012180271974802018
151,0.011922564506083727,0.011922564506083727,0.011922564506083727
152,0.011205448595881462,0.011205448595881462,0.011205448595881462
153,0.010144210942685604,0.010144210942685604,0.010144210942685604
154,0.01011183723807335,0.01011183723807335,0.01011183723807335
155,0.010577924381494522,0.010577924381494522,0.010577924381494522
156,0.009858280164301396,0.009858280164301396,0.009858280164301396
157,0.009620504485815763,0.009620504485815763,0.009620504485815763
158,0.010272588489353657,0.010272588489353657,0.010272588489353657
159,0.009221678930073977,0.009221678930073977,0.009221678930073977
160,0.009467215628623963,0.009467215628623963,0.009467215628623963
161,0.010256669380627572,0.010256669380627572,0.010256669380627572
162,0.009385154569894076,0.009385154569894076,0.009385154569894076
163,0.009418966600392013,0.009418966600392013,0.009418966600392013
164,0.008672272396087647,0.008672272396087647,0.008672272396087647
165,0.009121912436783314,0.009121912436783314,0.009121912436783314
166,0.008556011984795333,0.008556011984795333,0.008556011984795333
167,0.0093977647164464,0.0093977647164464,0.0093977647164464
168,0.008566193978488445,0.008566193978488445,0.008566193978488445
169,0.009121511251330375,0.009121511251330375,0.009121511251330375
170,0.008179291243553162,0.008179291243553162,0.008179291243553162
171,0.0085319361589849,0.0085319361589849,0.0085319361589849
172,0.008665291320830583,0.008665291320830583,0.008665291320830583
173,0.008762465530186891,0.008762465530186891,0.008762465530186891
174,0.008980275671184063,0.008980275671184063,0.008980275671184063
175,0.008490437727570533,0.008490437727570533,0.008490437727570533
176,0.008887289945036172,0.008887289945036172,0.008887289945036172
177,0.008557485947608948,0.008557485947608948,0.008557485947608948
178,0.008021687466353178,0.008021687466353178,0.008021687466353178
179,0.009138264369964599,0.009138264369964599,0.009138264369964599
180,0.007969350370764733,0.007969350370764733,0.007969350370764733
181,0.008690670817941427,0.008690670817941427,0.008690670817941427
182,0.008115400780811906,0.008115400780811906,0.008115400780811906
183,0.007866986769139767,0.007866986769139767,0.007866986769139767
184,0.008060984033495188,0.008060984033495188,0.008060984033495188
185,0.008164058407098055,0.008164058407098055,0.008164058407098055
186,0.00798598067253828,0.00798598067253828,0.00798598067253828
187,0.008287680207565427,0.008287680207565427,0.008287680207565427
188,0.00835475492760539,0.00835475492760539,0.00835475492760539
189,0.008675817018449307,0.008675817018449307,0.008675817018449307
190,0.008038148344010114,0.008038148344010114,0.008038148344010114
191,0.00807847465366125,0.00807847465366125,0.00807847465366125
192,0.00813643381074071,0.00813643381074071,0.00813643381074071
193,0.00788954331919551,0.00788954331919551,0.00788954331919551
194,0.007896080637574196,0.007896080637574196,0.007896080637574196
195,0.007835504875853657,0.007835504875853657,0.007835504875853657
196,0.007740222741216421,0.007740222741216421,0.007740222741216421
197,0.008400819167494774,0.008400819167494774,0.008400819167494774
198,0.007346258842796087,0.007346258842796087,0.007346258842796087
199,0.00802400108166039,0.00802400108166039,0.00802400108166039

==> resnet32_SR3_test_acc.csv <==
Step,resnet32_SR_3 - test_acc,resnet32_SR_3 - test_acc__MIN,resnet32_SR_3 - test_acc__MAX
0,0.3863,0.3863,0.3863
1,0.5956,0.5956,0.5956
2,0.6555,0.6555,0.6555
3,0.6213,0.6213,0.6213
4,0.6978,0.6978,0.6978
5,0.6966,0.6966,0.6966
6,0.6982,0.6982,0.6982
7,0.7452,0.7452,0.7452
8,0.7696,0.7696,0.7696
9,0.77,0.77,0.77
10,0.6743,0.6743,0.6743
11,0.775,0.775,0.775
12,0.739,0.739,0.739
13,0.7561,0.7561,0.7561
14,0.807,0.807,0.807
15,0.7617,0.7617,0.7617
16,0.7858,0.7858,0.7858
17,0.7681,0.7681,0.7681
18,0.7602,0.7602,0.7602
19,0.7856,0.7856,0.7856
20,0.762,0.762,0.762
21,0.7824,0.7824,0.7824
22,0.7644,0.7644,0.7644
23,0.8047,0.8047,0.8047
24,0.8102,0.8102,0.8102
25,0.8194,0.8194,0.8194
26,0.7993,0.7993,0.7993
27,0.7533,0.7533,0.7533
28,0.7209,0.7209,0.7209
29,0.7672,0.7672,0.7672
30,0.7988,0.7988,0.7988
31,0.786,0.786,0.786
32,0.7844,0.7844,0.7844
33,0.805,0.805,0.805
34,0.8108,0.8108,0.8108
35,0.8026,0.8026,0.8026
36,0.7875,0.7875,0.7875
37,0.7747,0.7747,0.7747
38,0.7636,0.7636,0.7636
39,0.7866,0.7866,0.7866
40,0.731,0.731,0.731
41,0.8076,0.8076,0.8076
42,0.8055,0.8055,0.8055
43,0.8045,0.8045,0.8045
44,0.78,0.78,0.78
45,0.8128,0.8128,0.8128
46,0.8153,0.8153,0.8153
47,0.8481,0.8481,0.8481
48,0.8118,0.8118,0.8118
49,0.8145,0.8145,0.8145
50,0.7709,0.7709,0.7709
51,0.8232,0.8232,0.8232
52,0.8344,0.8344,0.8344
53,0.7917,0.7917,0.7917
54,0.802,0.802,0.802
55,0.7683,0.7683,0.7683
56,0.8174,0.8174,0.8174
57,0.8077,0.8077,0.8077
58,0.8198,0.8198,0.8198
59,0.7786,0.7786,0.7786
60,0.8274,0.8274,0.8274
61,0.7841,0.7841,0.7841
62,0.82,0.82,0.82
63,0.8253,0.8253,0.8253
64,0.8071,0.8071,0.8071
65,0.8294,0.8294,0.8294
66,0.827,0.827,0.827
67,0.8196,0.8196,0.8196
68,0.805,0.805,0.805
69,0.7615,0.7615,0.7615
70,0.8122,0.8122,0.8122
71,0.852,0.852,0.852
72,0.8053,0.8053,0.8053
73,0.7447,0.7447,0.7447
74,0.8301,0.8301,0.8301
75,0.809,0.809,0.809
76,0.7881,0.7881,0.7881
77,0.7901,0.7901,0.7901
78,0.779,0.779,0.779
79,0.7649,0.7649,0.7649
80,0.8188,0.8188,0.8188
81,0.7964,0.7964,0.7964
82,0.8386,0.8386,0.8386
83,0.8169,0.8169,0.8169
84,0.8358,0.8358,0.8358
85,0.7355,0.7355,0.7355
86,0.8176,0.8176,0.8176
87,0.829,0.829,0.829
88,0.7646,0.7646,0.7646
89,0.8346,0.8346,0.8346
90,0.7683,0.7683,0.7683
91,0.7454,0.7454,0.7454
92,0.7789,0.7789,0.7789
93,0.8343,0.8343,0.8343
94,0.78,0.78,0.78
95,0.7824,0.7824,0.7824
96,0.7287,0.7287,0.7287
97,0.8399,0.8399,0.8399
98,0.8434,0.8434,0.8434
99,0.8472,0.8472,0.8472
100,0.9096,0.9096,0.9096
101,0.9138,0.9138,0.9138
102,0.9161,0.9161,0.9161
103,0.9038,0.9038,0.9038
104,0.9084,0.9084,0.9084
105,0.8995,0.8995,0.8995
106,0.8742,0.8742,0.8742
107,0.8914,0.8914,0.8914
108,0.8234,0.8234,0.8234
109,0.8428,0.8428,0.8428
110,0.8316,0.8316,0.8316
111,0.8332,0.8332,0.8332
112,0.8059,0.8059,0.8059
113,0.8102,0.8102,0.8102
114,0.8425,0.8425,0.8425
115,0.854,0.854,0.854
116,0.836,0.836,0.836
117,0.855,0.855,0.855
118,0.8121,0.8121,0.8121
119,0.8014,0.8014,0.8014
120,0.8169,0.8169,0.8169
121,0.8174,0.8174,0.8174
122,0.853,0.853,0.853
123,0.8087,0.8087,0.8087
124,0.8214,0.8214,0.8214
125,0.8497,0.8497,0.8497
126,0.8186,0.8186,0.8186
127,0.8429,0.8429,0.8429
128,0.8442,0.8442,0.8442
129,0.85,0.85,0.85
130,0.843,0.843,0.843
131,0.8484,0.8484,0.8484
132,0.8585,0.8585,0.8585
133,0.8153,0.8153,0.8153
134,0.8379,0.8379,0.8379
135,0.8315,0.8315,0.8315
136,0.7998,0.7998,0.7998
137,0.8202,0.8202,0.8202
138,0.7958,0.7958,0.7958
139,0.8137,0.8137,0.8137
140,0.8303,0.8303,0.8303
141,0.8065,0.8065,0.8065
142,0.837,0.837,0.837
143,0.8509,0.8509,0.8509
144,0.7968,0.7968,0.7968
145,0.8112,0.8112,0.8112
146,0.827,0.827,0.827
147,0.8442,0.8442,0.8442
148,0.7671,0.7671,0.7671
149,0.822,0.822,0.822
150,0.9199,0.9199,0.9199
151,0.9215,0.9215,0.9215
152,0.9221,0.9221,0.9221
153,0.9151,0.9151,0.9151
154,0.917,0.917,0.917
155,0.8948,0.8948,0.8948
156,0.8837,0.8837,0.8837
157,0.8872,0.8872,0.8872
158,0.8045,0.8045,0.8045
159,0.8621,0.8621,0.8621
160,0.8698,0.8698,0.8698
161,0.8088,0.8088,0.8088
162,0.832,0.832,0.832
163,0.8459,0.8459,0.8459
164,0.8576,0.8576,0.8576
165,0.7276,0.7276,0.7276
166,0.7546,0.7546,0.7546
167,0.8144,0.8144,0.8144
168,0.7637,0.7637,0.7637
169,0.8102,0.8102,0.8102
170,0.8581,0.8581,0.8581
171,0.8259,0.8259,0.8259
172,0.8154,0.8154,0.8154
173,0.7946,0.7946,0.7946
174,0.8173,0.8173,0.8173
175,0.8185,0.8185,0.8185
176,0.779,0.779,0.779
177,0.8315,0.8315,0.8315
178,0.7664,0.7664,0.7664
179,0.8227,0.8227,0.8227
180,0.8532,0.8532,0.8532
181,0.8168,0.8168,0.8168
182,0.8395,0.8395,0.8395
183,0.8243,0.8243,0.8243
184,0.8419,0.8419,0.8419
185,0.7749,0.7749,0.7749
186,0.8521,0.8521,0.8521
187,0.7997,0.7997,0.7997
188,0.8481,0.8481,0.8481
189,0.8354,0.8354,0.8354
190,0.8451,0.8451,0.8451
191,0.8594,0.8594,0.8594
192,0.8318,0.8318,0.8318
193,0.8438,0.8438,0.8438
194,0.8601,0.8601,0.8601
195,0.7727,0.7727,0.7727
196,0.8065,0.8065,0.8065
197,0.7059,0.7059,0.7059
198,0.8502,0.8502,0.8502
199,0.8032,0.8032,0.8032

==> resnet32_SR3_train_acc.csv <==
Step,resnet32_SR_3 - train_acc,resnet32_SR_3 - train_acc__MIN,resnet32_SR_3 - train_acc__MAX
0,0.32478,0.32478,0.32478
1,0.54278,0.54278,0.54278
2,0.66116,0.66116,0.66116
3,0.72682,0.72682,0.72682
4,0.75764,0.75764,0.75764
5,0.77798,0.77798,0.77798
6,0.7906,0.7906,0.7906
7,0.79822,0.79822,0.79822
8,0.80492,0.80492,0.80492
9,0.81342,0.81342,0.81342
10,0.81852,0.81852,0.81852
11,0.8237,0.8237,0.8237
12,0.82762,0.82762,0.82762
13,0.83158,0.83158,0.83158
14,0.83002,0.83002,0.83002
15,0.8339,0.8339,0.8339
16,0.83824,0.83824,0.83824
17,0.83938,0.83938,0.83938
18,0.84212,0.84212,0.84212
19,0.84188,0.84188,0.84188
20,0.8416,0.8416,0.8416
21,0.84628,0.84628,0.84628
22,0.84722,0.84722,0.84722
23,0.84558,0.84558,0.84558
24,0.85062,0.85062,0.85062
25,0.85128,0.85128,0.85128
26,0.8529,0.8529,0.8529
27,0.85438,0.85438,0.85438
28,0.85316,0.85316,0.85316
29,0.85582,0.85582,0.85582
30,0.85616,0.85616,0.85616
31,0.85626,0.85626,0.85626
32,0.8586,0.8586,0.8586
33,0.85562,0.85562,0.85562
34,0.85764,0.85764,0.85764
35,0.85758,0.85758,0.85758
36,0.8612,0.8612,0.8612
37,0.85932,0.85932,0.85932
38,0.8588,0.8588,0.8588
39,0.86234,0.86234,0.86234
40,0.8609,0.8609,0.8609
41,0.86078,0.86078,0.86078
42,0.86032,0.86032,0.86032
43,0.86196,0.86196,0.86196
44,0.86146,0.86146,0.86146
45,0.86596,0.86596,0.86596
46,0.85948,0.85948,0.85948
47,0.86332,0.86332,0.86332
48,0.86546,0.86546,0.86546
49,0.86194,0.86194,0.86194
50,0.8634,0.8634,0.8634
51,0.8626,0.8626,0.8626
52,0.86374,0.86374,0.86374
53,0.86484,0.86484,0.86484
54,0.86508,0.86508,0.86508
55,0.86666,0.86666,0.86666
56,0.86454,0.86454,0.86454
57,0.86636,0.86636,0.86636
58,0.86602,0.86602,0.86602
59,0.8664,0.8664,0.8664
60,0.86732,0.86732,0.86732
61,0.86784,0.86784,0.86784
62,0.86664,0.86664,0.86664
63,0.86674,0.86674,0.86674
64,0.86598,0.86598,0.86598
65,0.86754,0.86754,0.86754
66,0.86636,0.86636,0.86636
67,0.86802,0.86802,0.86802
68,0.86734,0.86734,0.86734
69,0.86794,0.86794,0.86794
70,0.86556,0.86556,0.86556
71,0.86898,0.86898,0.86898
72,0.8667,0.8667,0.8667
73,0.8687,0.8687,0.8687
74,0.86876,0.86876,0.86876
75,0.86736,0.86736,0.86736
76,0.86806,0.86806,0.86806
77,0.87038,0.87038,0.87038
78,0.8694,0.8694,0.8694
79,0.86994,0.86994,0.86994
80,0.86806,0.86806,0.86806
81,0.87044,0.87044,0.87044
82,0.86818,0.86818,0.86818
83,0.86782,0.86782,0.86782
84,0.86956,0.86956,0.86956
85,0.86912,0.86912,0.86912
86,0.87026,0.87026,0.87026
87,0.86936,0.86936,0.86936
88,0.86962,0.86962,0.86962
89,0.87064,0.87064,0.87064
90,0.87014,0.87014,0.87014
91,0.87074,0.87074,0.87074
92,0.87016,0.87016,0.87016
93,0.87078,0.87078,0.87078
94,0.87324,0.87324,0.87324
95,0.8703,0.8703,0.8703
96,0.86716,0.86716,0.86716
97,0.87138,0.87138,0.87138
98,0.87252,0.87252,0.87252
99,0.86758,0.86758,0.86758
100,0.91996,0.91996,0.91996
101,0.93684,0.93684,0.93684
102,0.9415,0.9415,0.9415
103,0.94282,0.94282,0.94282
104,0.9436,0.9436,0.9436
105,0.93698,0.93698,0.93698
106,0.93012,0.93012,0.93012
107,0.92348,0.92348,0.92348
108,0.91618,0.91618,0.91618
109,0.90746,0.90746,0.90746
110,0.90266,0.90266,0.90266
111,0.8955,0.8955,0.8955
112,0.89768,0.89768,0.89768
113,0.8945,0.8945,0.8945
114,0.89436,0.89436,0.89436
115,0.89066,0.89066,0.89066
116,0.89076,0.89076,0.89076
117,0.88908,0.88908,0.88908
118,0.8903,0.8903,0.8903
119,0.88932,0.88932,0.88932
120,0.88836,0.88836,0.88836
121,0.8904,0.8904,0.8904
122,0.8874,0.8874,0.8874
123,0.8897,0.8897,0.8897
124,0.88644,0.88644,0.88644
125,0.88956,0.88956,0.88956
126,0.88806,0.88806,0.88806
127,0.88784,0.88784,0.88784
128,0.88914,0.88914,0.88914
129,0.88546,0.88546,0.88546
130,0.88764,0.88764,0.88764
131,0.88796,0.88796,0.88796
132,0.8877,0.8877,0.8877
133,0.88806,0.88806,0.88806
134,0.8909,0.8909,0.8909
135,0.88818,0.88818,0.88818
136,0.8858,0.8858,0.8858
137,0.88536,0.88536,0.88536
138,0.8873,0.8873,0.8873
139,0.88626,0.88626,0.88626
140,0.88846,0.88846,0.88846
141,0.88738,0.88738,0.88738
142,0.8883,0.8883,0.8883
143,0.88788,0.88788,0.88788
144,0.88788,0.88788,0.88788
145,0.88512,0.88512,0.88512
146,0.88614,0.88614,0.88614
147,0.88906,0.88906,0.88906
148,0.88608,0.88608,0.88608
149,0.88912,0.88912,0.88912
150,0.93174,0.93174,0.93174
151,0.94508,0.94508,0.94508
152,0.94892,0.94892,0.94892
153,0.94996,0.94996,0.94996
154,0.94712,0.94712,0.94712
155,0.9439,0.9439,0.9439
156,0.93418,0.93418,0.93418
157,0.92728,0.92728,0.92728
158,0.91898,0.91898,0.91898
159,0.91086,0.91086,0.91086
160,0.90354,0.90354,0.90354
161,0.89748,0.89748,0.89748
162,0.89762,0.89762,0.89762
163,0.89366,0.89366,0.89366
164,0.89228,0.89228,0.89228
165,0.89212,0.89212,0.89212
166,0.89106,0.89106,0.89106
167,0.88954,0.88954,0.88954
168,0.88982,0.88982,0.88982
169,0.8874,0.8874,0.8874
170,0.88756,0.88756,0.88756
171,0.8874,0.8874,0.8874
172,0.887,0.887,0.887
173,0.88794,0.88794,0.88794
174,0.88426,0.88426,0.88426
175,0.88688,0.88688,0.88688
176,0.88776,0.88776,0.88776
177,0.88682,0.88682,0.88682
178,0.88544,0.88544,0.88544
179,0.88566,0.88566,0.88566
180,0.88502,0.88502,0.88502
181,0.88508,0.88508,0.88508
182,0.88522,0.88522,0.88522
183,0.88492,0.88492,0.88492
184,0.88686,0.88686,0.88686
185,0.88504,0.88504,0.88504
186,0.88304,0.88304,0.88304
187,0.88704,0.88704,0.88704
188,0.8878,0.8878,0.8878
189,0.88544,0.88544,0.88544
190,0.88604,0.88604,0.88604
191,0.88434,0.88434,0.88434
192,0.88358,0.88358,0.88358
193,0.88378,0.88378,0.88378
194,0.88412,0.88412,0.88412
195,0.88546,0.88546,0.88546
196,0.88422,0.88422,0.88422
197,0.8843,0.8843,0.8843
198,0.88534,0.88534,0.88534
199,0.88348,0.88348,0.88348

==> resnet32_SR3_train_loss.csv <==
Step,resnet32_SR_3 - train_loss,resnet32_SR_3 - train_loss__MIN,resnet32_SR_3 - train_loss__MAX
0,1.8208905461120606,1.8208905461120606,1.8208905461120606
1,1.2572445715522766,1.2572445715522766,1.2572445715522766
2,0.9535030613708496,0.9535030613708496,0.9535030613708496
3,0.7829521988105774,0.7829521988105774,0.7829521988105774
4,0.6979910445404053,0.6979910445404053,0.6979910445404053
5,0.6391222494888306,0.6391222494888306,0.6391222494888306
6,0.6074440106010437,0.6074440106010437,0.6074440106010437
7,0.5835083184432983,0.5835083184432983,0.5835083184432983
8,0.5629485539627075,0.5629485539627075,0.5629485539627075
9,0.5445250933265686,0.5445250933265686,0.5445250933265686
10,0.5253223138046265,0.5253223138046265,0.5253223138046265
11,0.513092773141861,0.513092773141861,0.513092773141861
12,0.5043435836410523,0.5043435836410523,0.5043435836410523
13,0.4935655252456665,0.4935655252456665,0.4935655252456665
14,0.49059576475143435,0.49059576475143435,0.49059576475143435
15,0.48234038727760314,0.48234038727760314,0.48234038727760314
16,0.47318804092407224,0.47318804092407224,0.47318804092407224
17,0.47023902814865115,0.47023902814865115,0.47023902814865115
18,0.46154767322540285,0.46154767322540285,0.46154767322540285
19,0.4576918048667908,0.4576918048667908,0.4576918048667908
20,0.45480931451797485,0.45480931451797485,0.45480931451797485
21,0.44413820516586305,0.44413820516586305,0.44413820516586305
22,0.44412636476516726,0.44412636476516726,0.44412636476516726
23,0.4471532040500641,0.4471532040500641,0.4471532040500641
24,0.4403851232719421,0.4403851232719421,0.4403851232719421
25,0.4345986651134491,0.4345986651134491,0.4345986651134491
26,0.42800184717178347,0.42800184717178347,0.42800184717178347
27,0.4247270526504517,0.4247270526504517,0.4247270526504517
28,0.4282579853057861,0.4282579853057861,0.4282579853057861
29,0.42285427141189574,0.42285427141189574,0.42285427141189574
30,0.4204283403587341,0.4204283403587341,0.4204283403587341
31,0.4192017593383789,0.4192017593383789,0.4192017593383789
32,0.41393004309654235,0.41393004309654235,0.41393004309654235
33,0.41872282295227053,0.41872282295227053,0.41872282295227053
34,0.4123287306213379,0.4123287306213379,0.4123287306213379
35,0.41328626066207885,0.41328626066207885,0.41328626066207885
36,0.40938027839660646,0.40938027839660646,0.40938027839660646
37,0.41258582008361816,0.41258582008361816,0.41258582008361816
38,0.4085845740699768,0.4085845740699768,0.4085845740699768
39,0.4018059293174744,0.4018059293174744,0.4018059293174744
40,0.40908827230453493,0.40908827230453493,0.40908827230453493
41,0.40681747864723206,0.40681747864723206,0.40681747864723206
42,0.40311047346115114,0.40311047346115114,0.40311047346115114
43,0.40203390092849733,0.40203390092849733,0.40203390092849733
44,0.39783147680282593,0.39783147680282593,0.39783147680282593
45,0.39602573046684264,0.39602573046684264,0.39602573046684264
46,0.4027249642753601,0.4027249642753601,0.4027249642753601
47,0.39573062761306765,0.39573062761306765,0.39573062761306765
48,0.39508731494903565,0.39508731494903565,0.39508731494903565
49,0.40158029704093934,0.40158029704093934,0.40158029704093934
50,0.3986377157878876,0.3986377157878876,0.3986377157878876
51,0.3971609387397766,0.3971609387397766,0.3971609387397766
52,0.39683809131622316,0.39683809131622316,0.39683809131622316
53,0.39622309883117673,0.39622309883117673,0.39622309883117673
54,0.39103790815353395,0.39103790815353395,0.39103790815353395
55,0.3891410540962219,0.3891410540962219,0.3891410540962219
56,0.39584210739135745,0.39584210739135745,0.39584210739135745
57,0.39212346985816954,0.39212346985816954,0.39212346985816954
58,0.38882946234703064,0.38882946234703064,0.38882946234703064
59,0.39204162937164305,0.39204162937164305,0.39204162937164305
60,0.3868777088737488,0.3868777088737488,0.3868777088737488
61,0.3895160215568543,0.3895160215568543,0.3895160215568543
62,0.38901348190307616,0.38901348190307616,0.38901348190307616
63,0.38506274861335754,0.38506274861335754,0.38506274861335754
64,0.39006031938552854,0.39006031938552854,0.39006031938552854
65,0.3875474208259583,0.3875474208259583,0.3875474208259583
66,0.38621668580055235,0.38621668580055235,0.38621668580055235
67,0.38633060589790347,0.38633060589790347,0.38633060589790347
68,0.389960931186676,0.389960931186676,0.389960931186676
69,0.3827550580406189,0.3827550580406189,0.3827550580406189
70,0.39041281199455263,0.39041281199455263,0.39041281199455263
71,0.38498062304496766,0.38498062304496766,0.38498062304496766
72,0.3845776312828064,0.3845776312828064,0.3845776312828064
73,0.37798467416763304,0.37798467416763304,0.37798467416763304
74,0.38511258807182314,0.38511258807182314,0.38511258807182314
75,0.38304867886543276,0.38304867886543276,0.38304867886543276
76,0.3850557971191406,0.3850557971191406,0.3850557971191406
77,0.3782980613613129,0.3782980613613129,0.3782980613613129
78,0.3803358756113052,0.3803358756113052,0.3803358756113052
79,0.38271439230918886,0.38271439230918886,0.38271439230918886
80,0.3820646904182434,0.3820646904182434,0.3820646904182434
81,0.3819971986484528,0.3819971986484528,0.3819971986484528
82,0.37889116403579715,0.37889116403579715,0.37889116403579715
83,0.3837946306610107,0.3837946306610107,0.3837946306610107
84,0.38009155806541445,0.38009155806541445,0.38009155806541445
85,0.38000399519920347,0.38000399519920347,0.38000399519920347
86,0.37902227548599243,0.37902227548599243,0.37902227548599243
87,0.38035818552970885,0.38035818552970885,0.38035818552970885
88,0.3811662474536896,0.3811662474536896,0.3811662474536896
89,0.3765420576953888,0.3765420576953888,0.3765420576953888
90,0.37889851737976077,0.37889851737976077,0.37889851737976077
91,0.37463021444320677,0.37463021444320677,0.37463021444320677
92,0.3783984209346771,0.3783984209346771,0.3783984209346771
93,0.376800030040741,0.376800030040741,0.376800030040741
94,0.3727780909156799,0.3727780909156799,0.3727780909156799
95,0.3752900104141235,0.3752900104141235,0.3752900104141235
96,0.38782420782089233,0.38782420782089233,0.38782420782089233
97,0.3756253344154358,0.3756253344154358,0.3756253344154358
98,0.37445513397216795,0.37445513397216795,0.37445513397216795
99,0.3799119118309021,0.3799119118309021,0.3799119118309021
100,0.2406446379852295,0.2406446379852295,0.2406446379852295
101,0.19657048691749573,0.19657048691749573,0.19657048691749573
102,0.18431870793819427,0.18431870793819427,0.18431870793819427
103,0.18136829966545104,0.18136829966545104,0.18136829966545104
104,0.18019642543792724,0.18019642543792724,0.18019642543792724
105,0.19546963402748108,0.19546963402748108,0.19546963402748108
106,0.21417830492019654,0.21417830492019654,0.21417830492019654
107,0.23511324865341188,0.23511324865341188,0.23511324865341188
108,0.2581488938045502,0.2581488938045502,0.2581488938045502
109,0.28144862456798553,0.28144862456798553,0.28144862456798553
110,0.2954557122516632,0.2954557122516632,0.2954557122516632
111,0.31523146473884583,0.31523146473884583,0.31523146473884583
112,0.31048148151397703,0.31048148151397703,0.31048148151397703
113,0.31759298011779785,0.31759298011779785,0.31759298011779785
114,0.32307057538986206,0.32307057538986206,0.32307057538986206
115,0.32710174057006836,0.32710174057006836,0.32710174057006836
116,0.3279080630683899,0.3279080630683899,0.3279080630683899
117,0.33243083832740783,0.33243083832740783,0.33243083832740783
118,0.3324076538467407,0.3324076538467407,0.3324076538467407
119,0.33466039876937864,0.33466039876937864,0.33466039876937864
120,0.33243362855911257,0.33243362855911257,0.33243362855911257
121,0.33471015948295596,0.33471015948295596,0.33471015948295596
122,0.3388112167263031,0.3388112167263031,0.3388112167263031
123,0.3352512858867645,0.3352512858867645,0.3352512858867645
124,0.33828209310531615,0.33828209310531615,0.33828209310531615
125,0.334214220123291,0.334214220123291,0.334214220123291
126,0.3356292523574829,0.3356292523574829,0.3356292523574829
127,0.33906467100143434,0.33906467100143434,0.33906467100143434
128,0.33801971273422243,0.33801971273422243,0.33801971273422243
129,0.34212549577713014,0.34212549577713014,0.34212549577713014
130,0.3407560221290588,0.3407560221290588,0.3407560221290588
131,0.33945466106414796,0.33945466106414796,0.33945466106414796
132,0.3394786747074127,0.3394786747074127,0.3394786747074127
133,0.33718989265441895,0.33718989265441895,0.33718989265441895
134,0.33340543142318724,0.33340543142318724,0.33340543142318724
135,0.33874254341125487,0.33874254341125487,0.33874254341125487
136,0.3420295657157898,0.3420295657157898,0.3420295657157898
137,0.3438128302001953,0.3438128302001953,0.3438128302001953
138,0.33948089204788207,0.33948089204788207,0.33948089204788207
139,0.3427466273021698,0.3427466273021698,0.3427466273021698
140,0.3386195438194275,0.3386195438194275,0.3386195438194275
141,0.33969658214569093,0.33969658214569093,0.33969658214569093
142,0.3370552234172821,0.3370552234172821,0.3370552234172821
143,0.33690706665992737,0.33690706665992737,0.33690706665992737
144,0.3405037833118439,0.3405037833118439,0.3405037833118439
145,0.3422404374885559,0.3422404374885559,0.3422404374885559
146,0.3417793761777878,0.3417793761777878,0.3417793761777878
147,0.3372734911441803,0.3372734911441803,0.3372734911441803
148,0.34240875759124756,0.34240875759124756,0.34240875759124756
149,0.33756936188697817,0.33756936188697817,0.33756936188697817
150,0.22230982051372528,0.22230982051372528,0.22230982051372528
151,0.1854322258424759,0.1854322258424759,0.1854322258424759
152,0.17753640677928925,0.17753640677928925,0.17753640677928925
153,0.17658405468463897,0.17658405468463897,0.17658405468463897
154,0.18393875096797943,0.18393875096797943,0.18393875096797943
155,0.1946989544248581,0.1946989544248581,0.1946989544248581
156,0.22048137829780579,0.22048137829780579,0.22048137829780579
157,0.2443093276786804,0.2443093276786804,0.2443093276786804
158,0.27175149639129637,0.27175149639129637,0.27175149639129637
159,0.2972522722053528,0.2972522722053528,0.2972522722053528
160,0.3164393119621277,0.3164393119621277,0.3164393119621277
161,0.335237025346756,0.335237025346756,0.335237025346756
162,0.3389110577201843,0.3389110577201843,0.3389110577201843
163,0.35201669660568236,0.35201669660568236,0.35201669660568236
164,0.3550778956508637,0.3550778956508637,0.3550778956508637
165,0.3559094190979004,0.3559094190979004,0.3559094190979004
166,0.36381582573890686,0.36381582573890686,0.36381582573890686
167,0.36627416091918946,0.36627416091918946,0.36627416091918946
168,0.36783637879371645,0.36783637879371645,0.36783637879371645
169,0.371960369348526,0.371960369348526,0.371960369348526
170,0.37369907726287843,0.37369907726287843,0.37369907726287843
171,0.37346266881942747,0.37346266881942747,0.37346266881942747
172,0.3753507290649414,0.3753507290649414,0.3753507290649414
173,0.3728567059516907,0.3728567059516907,0.3728567059516907
174,0.38265297220230104,0.38265297220230104,0.38265297220230104
175,0.3806368384742737,0.3806368384742737,0.3806368384742737
176,0.3765122047901154,0.3765122047901154,0.3765122047901154
177,0.38303656264305114,0.38303656264305114,0.38303656264305114
178,0.3815777536392212,0.3815777536392212,0.3815777536392212
179,0.3860424721479416,0.3860424721479416,0.3860424721479416
180,0.38581708656311037,0.38581708656311037,0.38581708656311037
181,0.3869011200904846,0.3869011200904846,0.3869011200904846
182,0.38600367002487185,0.38600367002487185,0.38600367002487185
183,0.3845059990119934,0.3845059990119934,0.3845059990119934
184,0.38592020177841185,0.38592020177841185,0.38592020177841185
185,0.38876498683929445,0.38876498683929445,0.38876498683929445
186,0.3906131167793274,0.3906131167793274,0.3906131167793274
187,0.38546110734939576,0.38546110734939576,0.38546110734939576
188,0.38345548627853393,0.38345548627853393,0.38345548627853393
189,0.3898547262763977,0.3898547262763977,0.3898547262763977
190,0.39027519536972044,0.39027519536972044,0.39027519536972044
191,0.39203726349830625,0.39203726349830625,0.39203726349830625
192,0.39321063135147094,0.39321063135147094,0.39321063135147094
193,0.39309439291000364,0.39309439291000364,0.39309439291000364
194,0.3929078819561005,0.3929078819561005,0.3929078819561005
195,0.38635336483955385,0.38635336483955385,0.38635336483955385
196,0.39175002254486085,0.39175002254486085,0.39175002254486085
197,0.39402295966148376,0.39402295966148376,0.39402295966148376
198,0.3893922242164612,0.3893922242164612,0.3893922242164612
199,0.3939206893348694,0.3939206893348694,0.3939206893348694

==> resnet32_SR8_test_acc.csv <==
Step,resnet32_SR_8 - test_acc,resnet32_SR_8 - test_acc__MIN,resnet32_SR_8 - test_acc__MAX
0,0.3957,0.3957,0.3957
1,0.5156,0.5156,0.5156
2,0.6375,0.6375,0.6375
3,0.7081,0.7081,0.7081
4,0.7237,0.7237,0.7237
5,0.748,0.748,0.748
6,0.7359,0.7359,0.7359
7,0.7308,0.7308,0.7308
8,0.8011,0.8011,0.8011
9,0.8026,0.8026,0.8026
10,0.7883,0.7883,0.7883
11,0.8091,0.8091,0.8091
12,0.8198,0.8198,0.8198
13,0.8081,0.8081,0.8081
14,0.83,0.83,0.83
15,0.8152,0.8152,0.8152
16,0.8483,0.8483,0.8483
17,0.8238,0.8238,0.8238
18,0.7834,0.7834,0.7834
19,0.8415,0.8415,0.8415
20,0.8635,0.8635,0.8635
21,0.8587,0.8587,0.8587
22,0.8395,0.8395,0.8395
23,0.8395,0.8395,0.8395
24,0.8412,0.8412,0.8412
25,0.8367,0.8367,0.8367
26,0.8585,0.8585,0.8585
27,0.8189,0.8189,0.8189
28,0.826,0.826,0.826
29,0.8202,0.8202,0.8202
30,0.8577,0.8577,0.8577
31,0.831,0.831,0.831
32,0.8394,0.8394,0.8394
33,0.8439,0.8439,0.8439
34,0.8685,0.8685,0.8685
35,0.8682,0.8682,0.8682
36,0.8257,0.8257,0.8257
37,0.8464,0.8464,0.8464
38,0.8723,0.8723,0.8723
39,0.8631,0.8631,0.8631
40,0.8622,0.8622,0.8622
41,0.8602,0.8602,0.8602
42,0.8423,0.8423,0.8423
43,0.864,0.864,0.864
44,0.8649,0.8649,0.8649
45,0.8702,0.8702,0.8702
46,0.8547,0.8547,0.8547
47,0.8666,0.8666,0.8666
48,0.8613,0.8613,0.8613
49,0.8636,0.8636,0.8636
50,0.8738,0.8738,0.8738
51,0.8569,0.8569,0.8569
52,0.8773,0.8773,0.8773
53,0.851,0.851,0.851
54,0.87,0.87,0.87
55,0.8635,0.8635,0.8635
56,0.8167,0.8167,0.8167
57,0.8626,0.8626,0.8626
58,0.851,0.851,0.851
59,0.8698,0.8698,0.8698
60,0.8736,0.8736,0.8736
61,0.853,0.853,0.853
62,0.8618,0.8618,0.8618
63,0.8602,0.8602,0.8602
64,0.8474,0.8474,0.8474
65,0.8713,0.8713,0.8713
66,0.8453,0.8453,0.8453
67,0.8585,0.8585,0.8585
68,0.877,0.877,0.877
69,0.8388,0.8388,0.8388
70,0.861,0.861,0.861
71,0.8696,0.8696,0.8696
72,0.8382,0.8382,0.8382
73,0.8536,0.8536,0.8536
74,0.8711,0.8711,0.8711
75,0.8621,0.8621,0.8621
76,0.8678,0.8678,0.8678
77,0.8404,0.8404,0.8404
78,0.8721,0.8721,0.8721
79,0.8466,0.8466,0.8466
80,0.8701,0.8701,0.8701
81,0.8683,0.8683,0.8683
82,0.8777,0.8777,0.8777
83,0.8712,0.8712,0.8712
84,0.8699,0.8699,0.8699
85,0.8523,0.8523,0.8523
86,0.8673,0.8673,0.8673
87,0.8646,0.8646,0.8646
88,0.8771,0.8771,0.8771
89,0.8778,0.8778,0.8778
90,0.8771,0.8771,0.8771
91,0.8669,0.8669,0.8669
92,0.8794,0.8794,0.8794
93,0.8664,0.8664,0.8664
94,0.8635,0.8635,0.8635
95,0.8659,0.8659,0.8659
96,0.8845,0.8845,0.8845
97,0.88,0.88,0.88
98,0.8812,0.8812,0.8812
99,0.8775,0.8775,0.8775
100,0.9194,0.9194,0.9194
101,0.9212,0.9212,0.9212
102,0.9214,0.9214,0.9214
103,0.9221,0.9221,0.9221
104,0.9238,0.9238,0.9238
105,0.9214,0.9214,0.9214
106,0.9221,0.9221,0.9221
107,0.922,0.922,0.922
108,0.9232,0.9232,0.9232
109,0.9232,0.9232,0.9232
110,0.9211,0.9211,0.9211
111,0.9218,0.9218,0.9218
112,0.9216,0.9216,0.9216
113,0.9232,0.9232,0.9232
114,0.9223,0.9223,0.9223
115,0.9217,0.9217,0.9217
116,0.9216,0.9216,0.9216
117,0.9243,0.9243,0.9243
118,0.9217,0.9217,0.9217
119,0.9227,0.9227,0.9227
120,0.9231,0.9231,0.9231
121,0.9231,0.9231,0.9231
122,0.9237,0.9237,0.9237
123,0.9224,0.9224,0.9224
124,0.9242,0.9242,0.9242
125,0.9251,0.9251,0.9251
126,0.9235,0.9235,0.9235
127,0.9222,0.9222,0.9222
128,0.9209,0.9209,0.9209
129,0.9241,0.9241,0.9241
130,0.9217,0.9217,0.9217
131,0.9229,0.9229,0.9229
132,0.9218,0.9218,0.9218
133,0.923,0.923,0.923
134,0.9223,0.9223,0.9223
135,0.9246,0.9246,0.9246
136,0.9237,0.9237,0.9237
137,0.924,0.924,0.924
138,0.9232,0.9232,0.9232
139,0.9242,0.9242,0.9242
140,0.9246,0.9246,0.9246
141,0.9229,0.9229,0.9229
142,0.9214,0.9214,0.9214
143,0.9234,0.9234,0.9234
144,0.9233,0.9233,0.9233
145,0.9237,0.9237,0.9237
146,0.9226,0.9226,0.9226
147,0.9202,0.9202,0.9202
148,0.9234,0.9234,0.9234
149,0.9213,0.9213,0.9213
150,0.9252,0.9252,0.9252
151,0.925,0.925,0.925
152,0.9274,0.9274,0.9274
153,0.9268,0.9268,0.9268
154,0.9258,0.9258,0.9258
155,0.9265,0.9265,0.9265
156,0.927,0.927,0.927
157,0.9267,0.9267,0.9267
158,0.9272,0.9272,0.9272
159,0.9275,0.9275,0.9275
160,0.9262,0.9262,0.9262
161,0.9273,0.9273,0.9273
162,0.9265,0.9265,0.9265
163,0.9258,0.9258,0.9258
164,0.9257,0.9257,0.9257
165,0.9264,0.9264,0.9264
166,0.9271,0.9271,0.9271
167,0.9263,0.9263,0.9263
168,0.9268,0.9268,0.9268
169,0.9266,0.9266,0.9266
170,0.928,0.928,0.928
171,0.9273,0.9273,0.9273
172,0.9277,0.9277,0.9277
173,0.9286,0.9286,0.9286
174,0.9272,0.9272,0.9272
175,0.928,0.928,0.928
176,0.9273,0.9273,0.9273
177,0.9276,0.9276,0.9276
178,0.9275,0.9275,0.9275
179,0.9266,0.9266,0.9266
180,0.9268,0.9268,0.9268
181,0.9275,0.9275,0.9275
182,0.9267,0.9267,0.9267
183,0.9271,0.9271,0.9271
184,0.9285,0.9285,0.9285
185,0.9271,0.9271,0.9271
186,0.928,0.928,0.928
187,0.9272,0.9272,0.9272
188,0.9283,0.9283,0.9283
189,0.928,0.928,0.928
190,0.9269,0.9269,0.9269
191,0.9276,0.9276,0.9276
192,0.9263,0.9263,0.9263
193,0.9284,0.9284,0.9284
194,0.9278,0.9278,0.9278
195,0.9272,0.9272,0.9272
196,0.9275,0.9275,0.9275
197,0.9285,0.9285,0.9285
198,0.9272,0.9272,0.9272
199,0.9265,0.9265,0.9265

==> resnet32_SR8_train_acc.csv <==
Step,resnet32_SR_8 - train_acc,resnet32_SR_8 - train_acc__MIN,resnet32_SR_8 - train_acc__MAX
0,0.3112,0.3112,0.3112
1,0.51778,0.51778,0.51778
2,0.62362,0.62362,0.62362
3,0.68982,0.68982,0.68982
4,0.74074,0.74074,0.74074
5,0.77424,0.77424,0.77424
6,0.79162,0.79162,0.79162
7,0.81042,0.81042,0.81042
8,0.8225,0.8225,0.8225
9,0.83332,0.83332,0.83332
10,0.84166,0.84166,0.84166
11,0.8477,0.8477,0.8477
12,0.8546,0.8546,0.8546
13,0.86092,0.86092,0.86092
14,0.86538,0.86538,0.86538
15,0.86838,0.86838,0.86838
16,0.87316,0.87316,0.87316
17,0.87582,0.87582,0.87582
18,0.87818,0.87818,0.87818
19,0.8808,0.8808,0.8808
20,0.8848,0.8848,0.8848
21,0.8864,0.8864,0.8864
22,0.89036,0.89036,0.89036
23,0.89046,0.89046,0.89046
24,0.89308,0.89308,0.89308
25,0.8945,0.8945,0.8945
26,0.89672,0.89672,0.89672
27,0.8992,0.8992,0.8992
28,0.8999,0.8999,0.8999
29,0.90052,0.90052,0.90052
30,0.90106,0.90106,0.90106
31,0.90472,0.90472,0.90472
32,0.90474,0.90474,0.90474
33,0.90396,0.90396,0.90396
34,0.90568,0.90568,0.90568
35,0.9082,0.9082,0.9082
36,0.90796,0.90796,0.90796
37,0.9087,0.9087,0.9087
38,0.91156,0.91156,0.91156
39,0.91084,0.91084,0.91084
40,0.90972,0.90972,0.90972
41,0.91392,0.91392,0.91392
42,0.9128,0.9128,0.9128
43,0.91554,0.91554,0.91554
44,0.91506,0.91506,0.91506
45,0.9163,0.9163,0.9163
46,0.91558,0.91558,0.91558
47,0.91754,0.91754,0.91754
48,0.9187,0.9187,0.9187
49,0.9169,0.9169,0.9169
50,0.91724,0.91724,0.91724
51,0.91894,0.91894,0.91894
52,0.91856,0.91856,0.91856
53,0.91844,0.91844,0.91844
54,0.92296,0.92296,0.92296
55,0.91968,0.91968,0.91968
56,0.9171,0.9171,0.9171
57,0.92182,0.92182,0.92182
58,0.92246,0.92246,0.92246
59,0.92038,0.92038,0.92038
60,0.92294,0.92294,0.92294
61,0.92304,0.92304,0.92304
62,0.92336,0.92336,0.92336
63,0.92386,0.92386,0.92386
64,0.92278,0.92278,0.92278
65,0.92546,0.92546,0.92546
66,0.92268,0.92268,0.92268
67,0.92442,0.92442,0.92442
68,0.92514,0.92514,0.92514
69,0.92824,0.92824,0.92824
70,0.92714,0.92714,0.92714
71,0.92666,0.92666,0.92666
72,0.92772,0.92772,0.92772
73,0.92726,0.92726,0.92726
74,0.92546,0.92546,0.92546
75,0.92774,0.92774,0.92774
76,0.92472,0.92472,0.92472
77,0.92738,0.92738,0.92738
78,0.92714,0.92714,0.92714
79,0.92838,0.92838,0.92838
80,0.92762,0.92762,0.92762
81,0.92778,0.92778,0.92778
82,0.92782,0.92782,0.92782
83,0.92822,0.92822,0.92822
84,0.92894,0.92894,0.92894
85,0.92818,0.92818,0.92818
86,0.93056,0.93056,0.93056
87,0.92944,0.92944,0.92944
88,0.93124,0.93124,0.93124
89,0.92878,0.92878,0.92878
90,0.93062,0.93062,0.93062
91,0.9308,0.9308,0.9308
92,0.93094,0.93094,0.93094
93,0.93038,0.93038,0.93038
94,0.93028,0.93028,0.93028
95,0.93156,0.93156,0.93156
96,0.92974,0.92974,0.92974
97,0.93348,0.93348,0.93348
98,0.93134,0.93134,0.93134
99,0.9319,0.9319,0.9319
100,0.9634,0.9634,0.9634
101,0.97286,0.97286,0.97286
102,0.9773,0.9773,0.9773
103,0.97932,0.97932,0.97932
104,0.98136,0.98136,0.98136
105,0.98166,0.98166,0.98166
106,0.98308,0.98308,0.98308
107,0.98506,0.98506,0.98506
108,0.98536,0.98536,0.98536
109,0.98624,0.98624,0.98624
110,0.98664,0.98664,0.98664
111,0.9874,0.9874,0.9874
112,0.98802,0.98802,0.98802
113,0.98918,0.98918,0.98918
114,0.98898,0.98898,0.98898
115,0.98828,0.98828,0.98828
116,0.98992,0.98992,0.98992
117,0.9893,0.9893,0.9893
118,0.99028,0.99028,0.99028
119,0.99126,0.99126,0.99126
120,0.99138,0.99138,0.99138
121,0.99188,0.99188,0.99188
122,0.99188,0.99188,0.99188
123,0.9918,0.9918,0.9918
124,0.99192,0.99192,0.99192
125,0.99304,0.99304,0.99304
126,0.99274,0.99274,0.99274
127,0.99382,0.99382,0.99382
128,0.99366,0.99366,0.99366
129,0.99382,0.99382,0.99382
130,0.99332,0.99332,0.99332
131,0.9937,0.9937,0.9937
132,0.99424,0.99424,0.99424
133,0.99446,0.99446,0.99446
134,0.99438,0.99438,0.99438
135,0.9942,0.9942,0.9942
136,0.99398,0.99398,0.99398
137,0.9946,0.9946,0.9946
138,0.99378,0.99378,0.99378
139,0.99398,0.99398,0.99398
140,0.99514,0.99514,0.99514
141,0.995,0.995,0.995
142,0.99494,0.99494,0.99494
143,0.99462,0.99462,0.99462
144,0.99358,0.99358,0.99358
145,0.99452,0.99452,0.99452
146,0.9947,0.9947,0.9947
147,0.99452,0.99452,0.99452
148,0.99436,0.99436,0.99436
149,0.99472,0.99472,0.99472
150,0.99606,0.99606,0.99606
151,0.99646,0.99646,0.99646
152,0.99702,0.99702,0.99702
153,0.9968,0.9968,0.9968
154,0.99742,0.99742,0.99742
155,0.99696,0.99696,0.99696
156,0.99784,0.99784,0.99784
157,0.99724,0.99724,0.99724
158,0.9978,0.9978,0.9978
159,0.99758,0.99758,0.99758
160,0.9981,0.9981,0.9981
161,0.9976,0.9976,0.9976
162,0.99822,0.99822,0.99822
163,0.99792,0.99792,0.99792
164,0.99804,0.99804,0.99804
165,0.99844,0.99844,0.99844
166,0.9984,0.9984,0.9984
167,0.9982,0.9982,0.9982
168,0.9979,0.9979,0.9979
169,0.99826,0.99826,0.99826
170,0.99828,0.99828,0.99828
171,0.99846,0.99846,0.99846
172,0.99764,0.99764,0.99764
173,0.99812,0.99812,0.99812
174,0.9985,0.9985,0.9985
175,0.99852,0.99852,0.99852
176,0.99816,0.99816,0.99816
177,0.99806,0.99806,0.99806
178,0.99856,0.99856,0.99856
179,0.9985,0.9985,0.9985
180,0.99852,0.99852,0.99852
181,0.99802,0.99802,0.99802
182,0.99822,0.99822,0.99822
183,0.9983,0.9983,0.9983
184,0.99846,0.99846,0.99846
185,0.99824,0.99824,0.99824
186,0.99868,0.99868,0.99868
187,0.99846,0.99846,0.99846
188,0.99838,0.99838,0.99838
189,0.99834,0.99834,0.99834
190,0.99856,0.99856,0.99856
191,0.99846,0.99846,0.99846
192,0.9983,0.9983,0.9983
193,0.9984,0.9984,0.9984
194,0.99846,0.99846,0.99846
195,0.9984,0.9984,0.9984
196,0.99856,0.99856,0.99856
197,0.9984,0.9984,0.9984
198,0.99854,0.99854,0.99854
199,0.99852,0.99852,0.99852

==> resnet32_SR8_train_loss.csv <==
Step,resnet32_SR_8 - train_loss,resnet32_SR_8 - train_loss__MIN,resnet32_SR_8 - train_loss__MAX
0,1.8388839051818848,1.8388839051818848,1.8388839051818848
1,1.3144077666473388,1.3144077666473388,1.3144077666473388
2,1.043072597808838,1.043072597808838,1.043072597808838
3,0.8715970550346375,0.8715970550346375,0.8715970550346375
4,0.7393974342536926,0.7393974342536926,0.7393974342536926
5,0.6485873275947571,0.6485873275947571,0.6485873275947571
6,0.5958225909805298,0.5958225909805298,0.5958225909805298
7,0.5461564090919495,0.5461564090919495,0.5461564090919495
8,0.5099265627479553,0.5099265627479553,0.5099265627479553
9,0.4778538639640808,0.4778538639640808,0.4778538639640808
10,0.4557442692375183,0.4557442692375183,0.4557442692375183
11,0.43871896626472473,0.43871896626472473,0.43871896626472473
12,0.4185409886550903,0.4185409886550903,0.4185409886550903
13,0.4006218440246582,0.4006218440246582,0.4006218440246582
14,0.38544562675476074,0.38544562675476074,0.38544562675476074
15,0.37878443764686587,0.37878443764686587,0.37878443764686587
16,0.3652693008470535,0.3652693008470535,0.3652693008470535
17,0.3571236641216278,0.3571236641216278,0.3571236641216278
18,0.34931105174064636,0.34931105174064636,0.34931105174064636
19,0.34282418721199037,0.34282418721199037,0.34282418721199037
20,0.33134380613327025,0.33134380613327025,0.33134380613327025
21,0.3242773533439636,0.3242773533439636,0.3242773533439636
22,0.3182257529258728,0.3182257529258728,0.3182257529258728
23,0.31602069358348844,0.31602069358348844,0.31602069358348844
24,0.3091094811630249,0.3091094811630249,0.3091094811630249
25,0.3053041873836517,0.3053041873836517,0.3053041873836517
26,0.2944649759101868,0.2944649759101868,0.2944649759101868
27,0.2885349133110046,0.2885349133110046,0.2885349133110046
28,0.2871689990615845,0.2871689990615845,0.2871689990615845
29,0.28755281938552857,0.28755281938552857,0.28755281938552857
30,0.2874946106147766,0.2874946106147766,0.2874946106147766
31,0.2731560560321808,0.2731560560321808,0.2731560560321808
32,0.2731605529022217,0.2731605529022217,0.2731605529022217
33,0.2722986950492859,0.2722986950492859,0.2722986950492859
34,0.2709605919742584,0.2709605919742584,0.2709605919742584
35,0.2620021209621429,0.2620021209621429,0.2620021209621429
36,0.2639252602005005,0.2639252602005005,0.2639252602005005
37,0.2607662217330933,0.2607662217330933,0.2607662217330933
38,0.2588709205532074,0.2588709205532074,0.2588709205532074
39,0.2547738443946838,0.2547738443946838,0.2547738443946838
40,0.2557236894226074,0.2557236894226074,0.2557236894226074
41,0.2490612586402893,0.2490612586402893,0.2490612586402893
42,0.2488772484445572,0.2488772484445572,0.2488772484445572
43,0.24346926649093628,0.24346926649093628,0.24346926649093628
44,0.24372716949462891,0.24372716949462891,0.24372716949462891
45,0.24299376470565795,0.24299376470565795,0.24299376470565795
46,0.24272732460021973,0.24272732460021973,0.24272732460021973
47,0.2392230698776245,0.2392230698776245,0.2392230698776245
48,0.23560356620311737,0.23560356620311737,0.23560356620311737
49,0.23773814762115478,0.23773814762115478,0.23773814762115478
50,0.23466856751441956,0.23466856751441956,0.23466856751441956
51,0.2316350625705719,0.2316350625705719,0.2316350625705719
52,0.2326521405506134,0.2326521405506134,0.2326521405506134
53,0.23269091395378114,0.23269091395378114,0.23269091395378114
54,0.2225846504211426,0.2225846504211426,0.2225846504211426
55,0.22849384614944457,0.22849384614944457,0.22849384614944457
56,0.23513223649024964,0.23513223649024964,0.23513223649024964
57,0.22172559166908265,0.22172559166908265,0.22172559166908265
58,0.22373492856502533,0.22373492856502533,0.22373492856502533
59,0.22642085218429567,0.22642085218429567,0.22642085218429567
60,0.2202464054632187,0.2202464054632187,0.2202464054632187
61,0.2223942946434021,0.2223942946434021,0.2223942946434021
62,0.21874841208934784,0.21874841208934784,0.21874841208934784
63,0.21715979415893555,0.21715979415893555,0.21715979415893555
64,0.22137541498184204,0.22137541498184204,0.22137541498184204
65,0.21236552883148194,0.21236552883148194,0.21236552883148194
66,0.21646088569641114,0.21646088569641114,0.21646088569641114
67,0.21727008749008178,0.21727008749008178,0.21727008749008178
68,0.21782651322841645,0.21782651322841645,0.21782651322841645
69,0.20798201066493988,0.20798201066493988,0.20798201066493988
70,0.20768391771316527,0.20768391771316527,0.20768391771316527
71,0.21081941290855408,0.21081941290855408,0.21081941290855408
72,0.20583153803348542,0.20583153803348542,0.20583153803348542
73,0.20990449191093444,0.20990449191093444,0.20990449191093444
74,0.21197935556411743,0.21197935556411743,0.21197935556411743
75,0.2058857831954956,0.2058857831954956,0.2058857831954956
76,0.21069871782302857,0.21069871782302857,0.21069871782302857
77,0.2085439204120636,0.2085439204120636,0.2085439204120636
78,0.20734936208724974,0.20734936208724974,0.20734936208724974
79,0.20230754984378815,0.20230754984378815,0.20230754984378815
80,0.2070132806968689,0.2070132806968689,0.2070132806968689
81,0.20848501391410829,0.20848501391410829,0.20848501391410829
82,0.20542548882484435,0.20542548882484435,0.20542548882484435
83,0.20463628590583802,0.20463628590583802,0.20463628590583802
84,0.20336380490779876,0.20336380490779876,0.20336380490779876
85,0.2044263688659668,0.2044263688659668,0.2044263688659668
86,0.19711151637077332,0.19711151637077332,0.19711151637077332
87,0.2017935404777527,0.2017935404777527,0.2017935404777527
88,0.19954834859848022,0.19954834859848022,0.19954834859848022
89,0.20299159886360169,0.20299159886360169,0.20299159886360169
90,0.1995407958316803,0.1995407958316803,0.1995407958316803
91,0.19930203162670135,0.19930203162670135,0.19930203162670135
92,0.1965488582277298,0.1965488582277298,0.1965488582277298
93,0.1982122587299347,0.1982122587299347,0.1982122587299347
94,0.19583725895404816,0.19583725895404816,0.19583725895404816
95,0.19512168601989746,0.19512168601989746,0.19512168601989746
96,0.1989786238193512,0.1989786238193512,0.1989786238193512
97,0.19226721631765364,0.19226721631765364,0.19226721631765364
98,0.1961529425239563,0.1961529425239563,0.1961529425239563
99,0.19224000709056854,0.19224000709056854,0.19224000709056854
100,0.11012850985527038,0.11012850985527038,0.11012850985527038
101,0.08235124801635742,0.08235124801635742,0.08235124801635742
102,0.0711540934085846,0.0711540934085846,0.0711540934085846
103,0.0652979510462284,0.0652979510462284,0.0652979510462284
104,0.05796232462406158,0.05796232462406158,0.05796232462406158
105,0.05623939017534256,0.05623939017534256,0.05623939017534256
106,0.05386449106574059,0.05386449106574059,0.05386449106574059
107,0.04807002867400646,0.04807002867400646,0.04807002867400646
108,0.047115600207448004,0.047115600207448004,0.047115600207448004
109,0.0445698800599575,0.0445698800599575,0.0445698800599575
110,0.04402946219205856,0.04402946219205856,0.04402946219205856
111,0.04142288969039917,0.04142288969039917,0.04142288969039917
112,0.039046942202448844,0.039046942202448844,0.039046942202448844
113,0.0362468599653244,0.0362468599653244,0.0362468599653244
114,0.035857840968370434,0.035857840968370434,0.035857840968370434
115,0.03748711320400238,0.03748711320400238,0.03748711320400238
116,0.033829304399490355,0.033829304399490355,0.033829304399490355
117,0.033747355269193646,0.033747355269193646,0.033747355269193646
118,0.03221821529328823,0.03221821529328823,0.03221821529328823
119,0.03006110517024994,0.03006110517024994,0.03006110517024994
120,0.029574215208292006,0.029574215208292006,0.029574215208292006
121,0.028313460073769094,0.028313460073769094,0.028313460073769094
122,0.027999127076268195,0.027999127076268195,0.027999127076268195
123,0.02788697216719389,0.02788697216719389,0.02788697216719389
124,0.026579285879731178,0.026579285879731178,0.026579285879731178
125,0.024877144050002097,0.024877144050002097,0.024877144050002097
126,0.024857318868637086,0.024857318868637086,0.024857318868637086
127,0.023766668523550034,0.023766668523550034,0.023766668523550034
128,0.023910336313247682,0.023910336313247682,0.023910336313247682
129,0.022804249183535574,0.022804249183535574,0.022804249183535574
130,0.023350011952519418,0.023350011952519418,0.023350011952519418
131,0.02254619497179985,0.02254619497179985,0.02254619497179985
132,0.022103748698830604,0.022103748698830604,0.022103748698830604
133,0.020977834196686744,0.020977834196686744,0.020977834196686744
134,0.02147454003036022,0.02147454003036022,0.02147454003036022
135,0.021057859018445015,0.021057859018445015,0.021057859018445015
136,0.021762340499758722,0.021762340499758722,0.021762340499758722
137,0.020003242200911046,0.020003242200911046,0.020003242200911046
138,0.02150883918106556,0.02150883918106556,0.02150883918106556
139,0.021016287989616394,0.021016287989616394,0.021016287989616394
140,0.01944694978237152,0.01944694978237152,0.01944694978237152
141,0.019484778769612313,0.019484778769612313,0.019484778769612313
142,0.019007773237526417,0.019007773237526417,0.019007773237526417
143,0.019287463441342117,0.019287463441342117,0.019287463441342117
144,0.0207901693379879,0.0207901693379879,0.0207901693379879
145,0.019653354112505912,0.019653354112505912,0.019653354112505912
146,0.01957297035366297,0.01957297035366297,0.01957297035366297
147,0.018925844690203666,0.018925844690203666,0.018925844690203666
148,0.019703988960385322,0.019703988960385322,0.019703988960385322
149,0.01954572289198637,0.01954572289198637,0.01954572289198637
150,0.016217959282696245,0.016217959282696245,0.016217959282696245
151,0.014764060740619898,0.014764060740619898,0.014764060740619898
152,0.013631775951087475,0.013631775951087475,0.013631775951087475
153,0.013294191542267799,0.013294191542267799,0.013294191542267799
154,0.012907539771497249,0.012907539771497249,0.012907539771497249
155,0.013068543948382139,0.013068543948382139,0.013068543948382139
156,0.011874836612045764,0.011874836612045764,0.011874836612045764
157,0.012678686910867692,0.012678686910867692,0.012678686910867692
158,0.013005088796615601,0.013005088796615601,0.013005088796615601
159,0.011826936218589544,0.011826936218589544,0.011826936218589544
160,0.011170855834186076,0.011170855834186076,0.011170855834186076
161,0.012605270686745643,0.012605270686745643,0.012605270686745643
162,0.011561700703650713,0.011561700703650713,0.011561700703650713
163,0.011938289392590522,0.011938289392590522,0.011938289392590522
164,0.012011812721416354,0.012011812721416354,0.012011812721416354
165,0.011180006116330623,0.011180006116330623,0.011180006116330623
166,0.011169040769338608,0.011169040769338608,0.011169040769338608
167,0.01185601902872324,0.01185601902872324,0.01185601902872324
168,0.012154112120866775,0.012154112120866775,0.012154112120866775
169,0.011841400910019874,0.011841400910019874,0.011841400910019874
170,0.011727764709591866,0.011727764709591866,0.011727764709591866
171,0.011436687366366386,0.011436687366366386,0.011436687366366386
172,0.012850179215669631,0.012850179215669631,0.012850179215669631
173,0.012065883995592594,0.012065883995592594,0.012065883995592594
174,0.01214027491390705,0.01214027491390705,0.01214027491390705
175,0.011770030967891216,0.011770030967891216,0.011770030967891216
176,0.012530871150493622,0.012530871150493622,0.012530871150493622
177,0.012904510117769242,0.012904510117769242,0.012904510117769242
178,0.012181762116253375,0.012181762116253375,0.012181762116253375
179,0.012120601864010096,0.012120601864010096,0.012120601864010096
180,0.012039655381441116,0.012039655381441116,0.012039655381441116
181,0.01272030457943678,0.01272030457943678,0.01272030457943678
182,0.012491899055242539,0.012491899055242539,0.012491899055242539
183,0.012142396624684334,0.012142396624684334,0.012142396624684334
184,0.012540508683919907,0.012540508683919907,0.012540508683919907
185,0.012628260292410851,0.012628260292410851,0.012628260292410851
186,0.012087623826265334,0.012087623826265334,0.012087623826265334
187,0.012293760218024254,0.012293760218024254,0.012293760218024254
188,0.012293010401725769,0.012293010401725769,0.012293010401725769
189,0.012740544584989548,0.012740544584989548,0.012740544584989548
190,0.012309846384823322,0.012309846384823322,0.012309846384823322
191,0.012649639748334884,0.012649639748334884,0.012649639748334884
192,0.013153228886723519,0.013153228886723519,0.013153228886723519
193,0.012803773856759071,0.012803773856759071,0.012803773856759071
194,0.01257760101735592,0.01257760101735592,0.01257760101735592
195,0.012760326484441756,0.012760326484441756,0.012760326484441756
196,0.012482807744145393,0.012482807744145393,0.012482807744145393
197,0.013023860250711441,0.013023860250711441,0.013023860250711441
198,0.01278912162527442,0.01278912162527442,0.01278912162527442
199,0.012885780876278877,0.012885780876278877,0.012885780876278877

==> resnet32_binary32_test_acc.csv <==
Step,resnet32_binary32 - test_acc,resnet32_binary32 - test_acc__MIN,resnet32_binary32 - test_acc__MAX
0,0.4326,0.4326,0.4326
1,0.5449,0.5449,0.5449
2,0.6576,0.6576,0.6576
3,0.6919,0.6919,0.6919
4,0.7525,0.7525,0.7525
5,0.7558,0.7558,0.7558
6,0.7866,0.7866,0.7866
7,0.7866,0.7866,0.7866
8,0.8103,0.8103,0.8103
9,0.8007,0.8007,0.8007
10,0.8359,0.8359,0.8359
11,0.8067,0.8067,0.8067
12,0.7877,0.7877,0.7877
13,0.8163,0.8163,0.8163
14,0.8399,0.8399,0.8399
15,0.8408,0.8408,0.8408
16,0.8373,0.8373,0.8373
17,0.8547,0.8547,0.8547
18,0.841,0.841,0.841
19,0.84,0.84,0.84
20,0.8598,0.8598,0.8598
21,0.8522,0.8522,0.8522
22,0.8522,0.8522,0.8522
23,0.8496,0.8496,0.8496
24,0.8403,0.8403,0.8403
25,0.8549,0.8549,0.8549
26,0.844,0.844,0.844
27,0.8697,0.8697,0.8697
28,0.8386,0.8386,0.8386
29,0.849,0.849,0.849
30,0.8474,0.8474,0.8474
31,0.8431,0.8431,0.8431
32,0.8472,0.8472,0.8472
33,0.8605,0.8605,0.8605
34,0.8623,0.8623,0.8623
35,0.8621,0.8621,0.8621
36,0.8519,0.8519,0.8519
37,0.8419,0.8419,0.8419
38,0.8573,0.8573,0.8573
39,0.8589,0.8589,0.8589
40,0.8596,0.8596,0.8596
41,0.8702,0.8702,0.8702
42,0.8393,0.8393,0.8393
43,0.8591,0.8591,0.8591
44,0.8373,0.8373,0.8373
45,0.8539,0.8539,0.8539
46,0.8645,0.8645,0.8645
47,0.85,0.85,0.85
48,0.8639,0.8639,0.8639
49,0.8461,0.8461,0.8461
50,0.8679,0.8679,0.8679
51,0.8847,0.8847,0.8847
52,0.8676,0.8676,0.8676
53,0.8796,0.8796,0.8796
54,0.8624,0.8624,0.8624
55,0.8683,0.8683,0.8683
56,0.8687,0.8687,0.8687
57,0.8693,0.8693,0.8693
58,0.8724,0.8724,0.8724
59,0.861,0.861,0.861
60,0.8846,0.8846,0.8846
61,0.8538,0.8538,0.8538
62,0.8562,0.8562,0.8562
63,0.8644,0.8644,0.8644
64,0.862,0.862,0.862
65,0.8776,0.8776,0.8776
66,0.8657,0.8657,0.8657
67,0.883,0.883,0.883
68,0.8588,0.8588,0.8588
69,0.8605,0.8605,0.8605
70,0.8764,0.8764,0.8764
71,0.8599,0.8599,0.8599
72,0.849,0.849,0.849
73,0.8782,0.8782,0.8782
74,0.8753,0.8753,0.8753
75,0.8771,0.8771,0.8771
76,0.8679,0.8679,0.8679
77,0.8374,0.8374,0.8374
78,0.8594,0.8594,0.8594
79,0.8796,0.8796,0.8796
80,0.8535,0.8535,0.8535
81,0.8773,0.8773,0.8773
82,0.8816,0.8816,0.8816
83,0.8839,0.8839,0.8839
84,0.8751,0.8751,0.8751
85,0.8374,0.8374,0.8374
86,0.864,0.864,0.864
87,0.8779,0.8779,0.8779
88,0.8823,0.8823,0.8823
89,0.8744,0.8744,0.8744
90,0.878,0.878,0.878
91,0.8628,0.8628,0.8628
92,0.8441,0.8441,0.8441
93,0.8833,0.8833,0.8833
94,0.87,0.87,0.87
95,0.8815,0.8815,0.8815
96,0.8609,0.8609,0.8609
97,0.8756,0.8756,0.8756
98,0.884,0.884,0.884
99,0.8686,0.8686,0.8686
100,0.9192,0.9192,0.9192
101,0.9206,0.9206,0.9206
102,0.9235,0.9235,0.9235
103,0.9233,0.9233,0.9233
104,0.9241,0.9241,0.9241
105,0.9232,0.9232,0.9232
106,0.9237,0.9237,0.9237
107,0.9223,0.9223,0.9223
108,0.9244,0.9244,0.9244
109,0.9237,0.9237,0.9237
110,0.9236,0.9236,0.9236
111,0.9222,0.9222,0.9222
112,0.9242,0.9242,0.9242
113,0.9238,0.9238,0.9238
114,0.9247,0.9247,0.9247
115,0.924,0.924,0.924
116,0.924,0.924,0.924
117,0.9242,0.9242,0.9242
118,0.9242,0.9242,0.9242
119,0.9235,0.9235,0.9235
120,0.9231,0.9231,0.9231
121,0.9242,0.9242,0.9242
122,0.9255,0.9255,0.9255
123,0.9256,0.9256,0.9256
124,0.927,0.927,0.927
125,0.925,0.925,0.925
126,0.9248,0.9248,0.9248
127,0.9239,0.9239,0.9239
128,0.9225,0.9225,0.9225
129,0.9229,0.9229,0.9229
130,0.9218,0.9218,0.9218
131,0.925,0.925,0.925
132,0.9252,0.9252,0.9252
133,0.9252,0.9252,0.9252
134,0.9246,0.9246,0.9246
135,0.9241,0.9241,0.9241
136,0.9261,0.9261,0.9261
137,0.9235,0.9235,0.9235
138,0.9264,0.9264,0.9264
139,0.9257,0.9257,0.9257
140,0.923,0.923,0.923
141,0.9251,0.9251,0.9251
142,0.9243,0.9243,0.9243
143,0.9227,0.9227,0.9227
144,0.9246,0.9246,0.9246
145,0.9242,0.9242,0.9242
146,0.9249,0.9249,0.9249
147,0.9246,0.9246,0.9246
148,0.926,0.926,0.926
149,0.9248,0.9248,0.9248
150,0.9262,0.9262,0.9262
151,0.9256,0.9256,0.9256
152,0.9254,0.9254,0.9254
153,0.926,0.926,0.926
154,0.9253,0.9253,0.9253
155,0.9273,0.9273,0.9273
156,0.9262,0.9262,0.9262
157,0.9268,0.9268,0.9268
158,0.9274,0.9274,0.9274
159,0.9273,0.9273,0.9273
160,0.9276,0.9276,0.9276
161,0.9278,0.9278,0.9278
162,0.927,0.927,0.927
163,0.9277,0.9277,0.9277
164,0.9275,0.9275,0.9275
165,0.9273,0.9273,0.9273
166,0.9273,0.9273,0.9273
167,0.9268,0.9268,0.9268
168,0.9273,0.9273,0.9273
169,0.9269,0.9269,0.9269
170,0.9285,0.9285,0.9285
171,0.9282,0.9282,0.9282
172,0.9279,0.9279,0.9279
173,0.9274,0.9274,0.9274
174,0.9277,0.9277,0.9277
175,0.9276,0.9276,0.9276
176,0.9274,0.9274,0.9274
177,0.9285,0.9285,0.9285
178,0.9272,0.9272,0.9272
179,0.9275,0.9275,0.9275
180,0.9273,0.9273,0.9273
181,0.9278,0.9278,0.9278
182,0.9269,0.9269,0.9269
183,0.9274,0.9274,0.9274
184,0.9276,0.9276,0.9276
185,0.9255,0.9255,0.9255
186,0.9262,0.9262,0.9262
187,0.9275,0.9275,0.9275
188,0.9265,0.9265,0.9265
189,0.9279,0.9279,0.9279
190,0.9284,0.9284,0.9284
191,0.9265,0.9265,0.9265
192,0.9274,0.9274,0.9274
193,0.9272,0.9272,0.9272
194,0.9271,0.9271,0.9271
195,0.9268,0.9268,0.9268
196,0.9273,0.9273,0.9273
197,0.9276,0.9276,0.9276
198,0.9272,0.9272,0.9272
199,0.9276,0.9276,0.9276

==> resnet32_binary32_train_acc.csv <==
Step,resnet32_binary32 - train_acc,resnet32_binary32 - train_acc__MIN,resnet32_binary32 - train_acc__MAX
0,0.32668,0.32668,0.32668
1,0.53334,0.53334,0.53334
2,0.63496,0.63496,0.63496
3,0.69942,0.69942,0.69942
4,0.74574,0.74574,0.74574
5,0.77954,0.77954,0.77954
6,0.79698,0.79698,0.79698
7,0.8136,0.8136,0.8136
8,0.82274,0.82274,0.82274
9,0.83546,0.83546,0.83546
10,0.84328,0.84328,0.84328
11,0.85388,0.85388,0.85388
12,0.85714,0.85714,0.85714
13,0.86144,0.86144,0.86144
14,0.86922,0.86922,0.86922
15,0.87238,0.87238,0.87238
16,0.8746,0.8746,0.8746
17,0.8781,0.8781,0.8781
18,0.88082,0.88082,0.88082
19,0.8843,0.8843,0.8843
20,0.88628,0.88628,0.88628
21,0.89018,0.89018,0.89018
22,0.8912,0.8912,0.8912
23,0.89176,0.89176,0.89176
24,0.89394,0.89394,0.89394
25,0.89734,0.89734,0.89734
26,0.89812,0.89812,0.89812
27,0.89986,0.89986,0.89986
28,0.90056,0.90056,0.90056
29,0.9038,0.9038,0.9038
30,0.90436,0.90436,0.90436
31,0.90626,0.90626,0.90626
32,0.90816,0.90816,0.90816
33,0.90884,0.90884,0.90884
34,0.90848,0.90848,0.90848
35,0.91296,0.91296,0.91296
36,0.9101,0.9101,0.9101
37,0.91224,0.91224,0.91224
38,0.91358,0.91358,0.91358
39,0.9115,0.9115,0.9115
40,0.91368,0.91368,0.91368
41,0.91568,0.91568,0.91568
42,0.91684,0.91684,0.91684
43,0.91634,0.91634,0.91634
44,0.92004,0.92004,0.92004
45,0.91798,0.91798,0.91798
46,0.91898,0.91898,0.91898
47,0.91836,0.91836,0.91836
48,0.92082,0.92082,0.92082
49,0.92054,0.92054,0.92054
50,0.9215,0.9215,0.9215
51,0.92082,0.92082,0.92082
52,0.92404,0.92404,0.92404
53,0.92268,0.92268,0.92268
54,0.92556,0.92556,0.92556
55,0.92484,0.92484,0.92484
56,0.92324,0.92324,0.92324
57,0.92454,0.92454,0.92454
58,0.92674,0.92674,0.92674
59,0.92448,0.92448,0.92448
60,0.9262,0.9262,0.9262
61,0.9253,0.9253,0.9253
62,0.92446,0.92446,0.92446
63,0.9271,0.9271,0.9271
64,0.9275,0.9275,0.9275
65,0.92682,0.92682,0.92682
66,0.92836,0.92836,0.92836
67,0.931,0.931,0.931
68,0.92952,0.92952,0.92952
69,0.93024,0.93024,0.93024
70,0.92874,0.92874,0.92874
71,0.92928,0.92928,0.92928
72,0.93086,0.93086,0.93086
73,0.92922,0.92922,0.92922
74,0.9294,0.9294,0.9294
75,0.9323,0.9323,0.9323
76,0.93098,0.93098,0.93098
77,0.9305,0.9305,0.9305
78,0.92982,0.92982,0.92982
79,0.93038,0.93038,0.93038
80,0.9329,0.9329,0.9329
81,0.93074,0.93074,0.93074
82,0.93144,0.93144,0.93144
83,0.93358,0.93358,0.93358
84,0.93332,0.93332,0.93332
85,0.93236,0.93236,0.93236
86,0.93324,0.93324,0.93324
87,0.93334,0.93334,0.93334
88,0.93298,0.93298,0.93298
89,0.9353,0.9353,0.9353
90,0.93378,0.93378,0.93378
91,0.9363,0.9363,0.9363
92,0.9324,0.9324,0.9324
93,0.93502,0.93502,0.93502
94,0.93738,0.93738,0.93738
95,0.93378,0.93378,0.93378
96,0.93432,0.93432,0.93432
97,0.93622,0.93622,0.93622
98,0.9363,0.9363,0.9363
99,0.93678,0.93678,0.93678
100,0.96548,0.96548,0.96548
101,0.97588,0.97588,0.97588
102,0.97968,0.97968,0.97968
103,0.98176,0.98176,0.98176
104,0.98316,0.98316,0.98316
105,0.9849,0.9849,0.9849
106,0.98572,0.98572,0.98572
107,0.98646,0.98646,0.98646
108,0.98728,0.98728,0.98728
109,0.98826,0.98826,0.98826
110,0.98838,0.98838,0.98838
111,0.98896,0.98896,0.98896
112,0.98982,0.98982,0.98982
113,0.99164,0.99164,0.99164
114,0.99182,0.99182,0.99182
115,0.99182,0.99182,0.99182
116,0.99168,0.99168,0.99168
117,0.99264,0.99264,0.99264
118,0.99178,0.99178,0.99178
119,0.99298,0.99298,0.99298
120,0.99296,0.99296,0.99296
121,0.9936,0.9936,0.9936
122,0.99362,0.99362,0.99362
123,0.99404,0.99404,0.99404
124,0.99396,0.99396,0.99396
125,0.99442,0.99442,0.99442
126,0.99394,0.99394,0.99394
127,0.99442,0.99442,0.99442
128,0.99466,0.99466,0.99466
129,0.99504,0.99504,0.99504
130,0.99468,0.99468,0.99468
131,0.99536,0.99536,0.99536
132,0.99628,0.99628,0.99628
133,0.9953,0.9953,0.9953
134,0.99558,0.99558,0.99558
135,0.99556,0.99556,0.99556
136,0.99538,0.99538,0.99538
137,0.99618,0.99618,0.99618
138,0.99584,0.99584,0.99584
139,0.99592,0.99592,0.99592
140,0.99596,0.99596,0.99596
141,0.99686,0.99686,0.99686
142,0.99594,0.99594,0.99594
143,0.99634,0.99634,0.99634
144,0.99622,0.99622,0.99622
145,0.99612,0.99612,0.99612
146,0.9969,0.9969,0.9969
147,0.99714,0.99714,0.99714
148,0.9969,0.9969,0.9969
149,0.99662,0.99662,0.99662
150,0.997,0.997,0.997
151,0.99764,0.99764,0.99764
152,0.9977,0.9977,0.9977
153,0.99774,0.99774,0.99774
154,0.99814,0.99814,0.99814
155,0.9981,0.9981,0.9981
156,0.99842,0.99842,0.99842
157,0.99774,0.99774,0.99774
158,0.99788,0.99788,0.99788
159,0.99844,0.99844,0.99844
160,0.99824,0.99824,0.99824
161,0.99808,0.99808,0.99808
162,0.99848,0.99848,0.99848
163,0.99828,0.99828,0.99828
164,0.99858,0.99858,0.99858
165,0.9985,0.9985,0.9985
166,0.99852,0.99852,0.99852
167,0.9983,0.9983,0.9983
168,0.99868,0.99868,0.99868
169,0.99824,0.99824,0.99824
170,0.99838,0.99838,0.99838
171,0.99862,0.99862,0.99862
172,0.9984,0.9984,0.9984
173,0.9983,0.9983,0.9983
174,0.99852,0.99852,0.99852
175,0.99838,0.99838,0.99838
176,0.9983,0.9983,0.9983
177,0.9989,0.9989,0.9989
178,0.99858,0.99858,0.99858
179,0.9988,0.9988,0.9988
180,0.99896,0.99896,0.99896
181,0.9986,0.9986,0.9986
182,0.9985,0.9985,0.9985
183,0.99856,0.99856,0.99856
184,0.99854,0.99854,0.99854
185,0.99852,0.99852,0.99852
186,0.9985,0.9985,0.9985
187,0.99844,0.99844,0.99844
188,0.99842,0.99842,0.99842
189,0.9985,0.9985,0.9985
190,0.99878,0.99878,0.99878
191,0.99856,0.99856,0.99856
192,0.99848,0.99848,0.99848
193,0.99862,0.99862,0.99862
194,0.99822,0.99822,0.99822
195,0.99902,0.99902,0.99902
196,0.99906,0.99906,0.99906
197,0.9987,0.9987,0.9987
198,0.9989,0.9989,0.9989
199,0.99886,0.99886,0.99886

==> resnet32_binary32_train_loss.csv <==
Step,resnet32_binary32 - train_loss,resnet32_binary32 - train_loss__MIN,resnet32_binary32 - train_loss__MAX
0,1.8046439477539062,1.8046439477539062,1.8046439477539062
1,1.2844618924331666,1.2844618924331666,1.2844618924331666
2,1.0277011310195923,1.0277011310195923,1.0277011310195923
3,0.8520396222496033,0.8520396222496033,0.8520396222496033
4,0.7251694447135926,0.7251694447135926,0.7251694447135926
5,0.6364987220573425,0.6364987220573425,0.6364987220573425
6,0.5838992920684815,0.5838992920684815,0.5838992920684815
7,0.5379858444976806,0.5379858444976806,0.5379858444976806
8,0.5077416900730133,0.5077416900730133,0.5077416900730133
9,0.47242385654449465,0.47242385654449465,0.47242385654449465
10,0.4520266374588013,0.4520266374588013,0.4520266374588013
11,0.4278949628829956,0.4278949628829956,0.4278949628829956
12,0.414963551568985,0.414963551568985,0.414963551568985
13,0.4002402576541901,0.4002402576541901,0.4002402576541901
14,0.38153157375335695,0.38153157375335695,0.38153157375335695
15,0.37070055891036985,0.37070055891036985,0.37070055891036985
16,0.36304092584609987,0.36304092584609987,0.36304092584609987
17,0.3479885821914673,0.3479885821914673,0.3479885821914673
18,0.3410878360939026,0.3410878360939026,0.3410878360939026
19,0.33317753746032713,0.33317753746032713,0.33317753746032713
20,0.323930476474762,0.323930476474762,0.323930476474762
21,0.3179759267807007,0.3179759267807007,0.3179759267807007
22,0.31010987836837767,0.31010987836837767,0.31010987836837767
23,0.30982520579338074,0.30982520579338074,0.30982520579338074
24,0.3046350719070435,0.3046350719070435,0.3046350719070435
25,0.2970923773097992,0.2970923773097992,0.2970923773097992
26,0.2894384186935425,0.2894384186935425,0.2894384186935425
27,0.2895776493358612,0.2895776493358612,0.2895776493358612
28,0.28440428679943086,0.28440428679943086,0.28440428679943086
29,0.27396440008163453,0.27396440008163453,0.27396440008163453
30,0.27455081495285033,0.27455081495285033,0.27455081495285033
31,0.27277136286735537,0.27277136286735537,0.27277136286735537
32,0.26153679549217224,0.26153679549217224,0.26153679549217224
33,0.2631995466136932,0.2631995466136932,0.2631995466136932
34,0.2620941610097885,0.2620941610097885,0.2620941610097885
35,0.2511686479139328,0.2511686479139328,0.2511686479139328
36,0.2538794340515137,0.2538794340515137,0.2538794340515137
37,0.25420892872810363,0.25420892872810363,0.25420892872810363
38,0.2464838450193405,0.2464838450193405,0.2464838450193405
39,0.24760814692497254,0.24760814692497254,0.24760814692497254
40,0.24569336234092712,0.24569336234092712,0.24569336234092712
41,0.2386427282190323,0.2386427282190323,0.2386427282190323
42,0.23908524353027344,0.23908524353027344,0.23908524353027344
43,0.23768150692462922,0.23768150692462922,0.23768150692462922
44,0.2319738873195648,0.2319738873195648,0.2319738873195648
45,0.23307591432571412,0.23307591432571412,0.23307591432571412
46,0.23181041429519653,0.23181041429519653,0.23181041429519653
47,0.23052771377563477,0.23052771377563477,0.23052771377563477
48,0.22402437074661255,0.22402437074661255,0.22402437074661255
49,0.22536373630046844,0.22536373630046844,0.22536373630046844
50,0.22550786747932433,0.22550786747932433,0.22550786747932433
51,0.22336180743217468,0.22336180743217468,0.22336180743217468
52,0.21915815116882323,0.21915815116882323,0.21915815116882323
53,0.22080650815486907,0.22080650815486907,0.22080650815486907
54,0.21222585697174073,0.21222585697174073,0.21222585697174073
55,0.21559197001934052,0.21559197001934052,0.21559197001934052
56,0.2160463343143463,0.2160463343143463,0.2160463343143463
57,0.2150841444015503,0.2150841444015503,0.2150841444015503
58,0.2094141926240921,0.2094141926240921,0.2094141926240921
59,0.21408658961296081,0.21408658961296081,0.21408658961296081
60,0.20722772698402406,0.20722772698402406,0.20722772698402406
61,0.20832395210266114,0.20832395210266114,0.20832395210266114
62,0.21501786041736604,0.21501786041736604,0.21501786041736604
63,0.20763846175193787,0.20763846175193787,0.20763846175193787
64,0.20583796659469605,0.20583796659469605,0.20583796659469605
65,0.20755350037574768,0.20755350037574768,0.20755350037574768
66,0.2029486579990387,0.2029486579990387,0.2029486579990387
67,0.20099972031593322,0.20099972031593322,0.20099972031593322
68,0.20135210291862488,0.20135210291862488,0.20135210291862488
69,0.19844011061191558,0.19844011061191558,0.19844011061191558
70,0.20299359799861907,0.20299359799861907,0.20299359799861907
71,0.20079247784614562,0.20079247784614562,0.20079247784614562
72,0.19765141065120698,0.19765141065120698,0.19765141065120698
73,0.20077135060310364,0.20077135060310364,0.20077135060310364
74,0.19919740902900696,0.19919740902900696,0.19919740902900696
75,0.19302430794239045,0.19302430794239045,0.19302430794239045
76,0.19467773689270018,0.19467773689270018,0.19467773689270018
77,0.1982446583509445,0.1982446583509445,0.1982446583509445
78,0.19587832355976104,0.19587832355976104,0.19587832355976104
79,0.19744777657032012,0.19744777657032012,0.19744777657032012
80,0.19094134642601013,0.19094134642601013,0.19094134642601013
81,0.19594924211978912,0.19594924211978912,0.19594924211978912
82,0.19300081713676454,0.19300081713676454,0.19300081713676454
83,0.1908766222858429,0.1908766222858429,0.1908766222858429
84,0.19110698541402818,0.19110698541402818,0.19110698541402818
85,0.19024155312538146,0.19024155312538146,0.19024155312538146
86,0.18904967359542846,0.18904967359542846,0.18904967359542846
87,0.1896229772090912,0.1896229772090912,0.1896229772090912
88,0.1856931054353714,0.1856931054353714,0.1856931054353714
89,0.1861371837234497,0.1861371837234497,0.1861371837234497
90,0.18897116221427918,0.18897116221427918,0.18897116221427918
91,0.1799049520635605,0.1799049520635605,0.1799049520635605
92,0.1913558021593094,0.1913558021593094,0.1913558021593094
93,0.18666567467212677,0.18666567467212677,0.18666567467212677
94,0.17764187265396117,0.17764187265396117,0.17764187265396117
95,0.18872607135772704,0.18872607135772704,0.18872607135772704
96,0.18606024948120117,0.18606024948120117,0.18606024948120117
97,0.18254539580345153,0.18254539580345153,0.18254539580345153
98,0.1821112517929077,0.1821112517929077,0.1821112517929077
99,0.1780528322982788,0.1780528322982788,0.1780528322982788
100,0.10167135978698731,0.10167135978698731,0.10167135978698731
101,0.07423296173810959,0.07423296173810959,0.07423296173810959
102,0.06485396760463714,0.06485396760463714,0.06485396760463714
103,0.0577332311719656,0.0577332311719656,0.0577332311719656
104,0.0524090475821495,0.0524090475821495,0.0524090475821495
105,0.04838099396944046,0.04838099396944046,0.04838099396944046
106,0.04490896048903465,0.04490896048903465,0.04490896048903465
107,0.04253181279420853,0.04253181279420853,0.04253181279420853
108,0.04006028625071049,0.04006028625071049,0.04006028625071049
109,0.03688698020815849,0.03688698020815849,0.03688698020815849
110,0.03617822879433632,0.03617822879433632,0.03617822879433632
111,0.035474506660699845,0.035474506660699845,0.035474506660699845
112,0.03218031103849411,0.03218031103849411,0.03218031103849411
113,0.02862797019183636,0.02862797019183636,0.02862797019183636
114,0.028460163475871086,0.028460163475871086,0.028460163475871086
115,0.028450983070135116,0.028450983070135116,0.028450983070135116
116,0.02653108500301838,0.02653108500301838,0.02653108500301838
117,0.026355279968976974,0.026355279968976974,0.026355279968976974
118,0.02616015103459358,0.02616015103459358,0.02616015103459358
119,0.02389812256336212,0.02389812256336212,0.02389812256336212
120,0.023999567316770554,0.023999567316770554,0.023999567316770554
121,0.022154496302604677,0.022154496302604677,0.022154496302604677
122,0.022207402207255363,0.022207402207255363,0.022207402207255363
123,0.02152990148127079,0.02152990148127079,0.02152990148127079
124,0.0205014132553339,0.0205014132553339,0.0205014132553339
125,0.020125201040506364,0.020125201040506364,0.020125201040506364
126,0.021005111018419266,0.021005111018419266,0.021005111018419266
127,0.01955291507422924,0.01955291507422924,0.01955291507422924
128,0.018577870420217513,0.018577870420217513,0.018577870420217513
129,0.017726204171776772,0.017726204171776772,0.017726204171776772
130,0.018059543787539004,0.018059543787539004,0.018059543787539004
131,0.016896359621882438,0.016896359621882438,0.016896359621882438
132,0.015155048117041587,0.015155048117041587,0.015155048117041587
133,0.016179576888680457,0.016179576888680457,0.016179576888680457
134,0.015656108729839326,0.015656108729839326,0.015656108729839326
135,0.015597102707028389,0.015597102707028389,0.015597102707028389
136,0.016001365647912026,0.016001365647912026,0.016001365647912026
137,0.01440204507380724,0.01440204507380724,0.01440204507380724
138,0.0151493107137084,0.0151493107137084,0.0151493107137084
139,0.013873464359641076,0.013873464359641076,0.013873464359641076
140,0.013923785825967788,0.013923785825967788,0.013923785825967788
141,0.013626436676681042,0.013626436676681042,0.013626436676681042
142,0.014655773956924677,0.014655773956924677,0.014655773956924677
143,0.013748154042810202,0.013748154042810202,0.013748154042810202
144,0.01378890814512968,0.01378890814512968,0.01378890814512968
145,0.014225278790593147,0.014225278790593147,0.014225278790593147
146,0.012315670943260193,0.012315670943260193,0.012315670943260193
147,0.01187014529004693,0.01187014529004693,0.01187014529004693
148,0.01217879588842392,0.01217879588842392,0.01217879588842392
149,0.012404344376027584,0.012404344376027584,0.012404344376027584
150,0.01112733445957303,0.01112733445957303,0.01112733445957303
151,0.009924420066624879,0.009924420066624879,0.009924420066624879
152,0.009472357113808394,0.009472357113808394,0.009472357113808394
153,0.0093069543363899,0.0093069543363899,0.0093069543363899
154,0.008782179901003837,0.008782179901003837,0.008782179901003837
155,0.00892409697726369,0.00892409697726369,0.00892409697726369
156,0.008339586131162941,0.008339586131162941,0.008339586131162941
157,0.009443373544067145,0.009443373544067145,0.009443373544067145
158,0.00903930882319808,0.00903930882319808,0.00903930882319808
159,0.008091844520419837,0.008091844520419837,0.008091844520419837
160,0.008238604518473148,0.008238604518473148,0.008238604518473148
161,0.008636055946052074,0.008636055946052074,0.008636055946052074
162,0.007489272693693638,0.007489272693693638,0.007489272693693638
163,0.008461180954277515,0.008461180954277515,0.008461180954277515
164,0.00771355764824897,0.00771355764824897,0.00771355764824897
165,0.007677881895005703,0.007677881895005703,0.007677881895005703
166,0.007727782876640559,0.007727782876640559,0.007727782876640559
167,0.007779579764418304,0.007779579764418304,0.007779579764418304
168,0.0072733013200759885,0.0072733013200759885,0.0072733013200759885
169,0.00798040323453024,0.00798040323453024,0.00798040323453024
170,0.0077586278678476815,0.0077586278678476815,0.0077586278678476815
171,0.00710114840477705,0.00710114840477705,0.00710114840477705
172,0.007683934561982751,0.007683934561982751,0.007683934561982751
173,0.007919999146498739,0.007919999146498739,0.007919999146498739
174,0.007827845063060522,0.007827845063060522,0.007827845063060522
175,0.007549776102900505,0.007549776102900505,0.007549776102900505
176,0.007809450297951698,0.007809450297951698,0.007809450297951698
177,0.0071035662311315535,0.0071035662311315535,0.0071035662311315535
178,0.007204320235177875,0.007204320235177875,0.007204320235177875
179,0.007197869202643633,0.007197869202643633,0.007197869202643633
180,0.006812801153510809,0.006812801153510809,0.006812801153510809
181,0.007096551613658667,0.007096551613658667,0.007096551613658667
182,0.007332962405234575,0.007332962405234575,0.007332962405234575
183,0.006996029319912195,0.006996029319912195,0.006996029319912195
184,0.007349862888455391,0.007349862888455391,0.007349862888455391
185,0.007328604458123445,0.007328604458123445,0.007328604458123445
186,0.007345349885225296,0.007345349885225296,0.007345349885225296
187,0.00770958732791245,0.00770958732791245,0.00770958732791245
188,0.007329044769108295,0.007329044769108295,0.007329044769108295
189,0.007410601850301028,0.007410601850301028,0.007410601850301028
190,0.007080647147148848,0.007080647147148848,0.007080647147148848
191,0.00706328280583024,0.00706328280583024,0.00706328280583024
192,0.007401648588627577,0.007401648588627577,0.007401648588627577
193,0.006989907380491495,0.006989907380491495,0.006989907380491495
194,0.007746155872493983,0.007746155872493983,0.007746155872493983
195,0.006331411456763744,0.006331411456763744,0.006331411456763744
196,0.0062805415722727775,0.0062805415722727775,0.0062805415722727775
197,0.006955383584499359,0.006955383584499359,0.006955383584499359
198,0.006510019488483667,0.006510019488483667,0.006510019488483667
199,0.0067395543274283405,0.0067395543274283405,0.0067395543274283405

==> rn16_min-5.csv <==
min_binary-61,n
0.140136719,10
0.119812012,110
0.10345459,210
0.092224121,310
0.081542969,410
0.070556641,510
0.07043457,610
0.07043457,710
0.07043457,810
0.07043457,910
0.07043457,1010
0.07043457,1110
0.07043457,1210
0.07043457,1310
0.07043457,1410
0.07043457,1510
0.07043457,1610
0.07043457,1710
0.07043457,1810
0.07043457,1910
0.07043457,2010
0.07043457,2110
0.07043457,2210
0.07043457,2310
0.07043457,2410
0.07043457,2510
0.07043457,2610
0.07043457,2710
0.07043457,2810
0.07043457,2910
0.07043457,3010
0.07043457,3110
0.07043457,3210
0.07043457,3310
0.07043457,3410
0.07043457,3510
0.07043457,3610
0.07043457,3710
0.07043457,3810
0.07043457,3910
0.07043457,4010
0.07043457,4110
0.07043457,4210
0.07043457,4310
0.07043457,4410
0.07043457,4510
0.07043457,4610
0.07043457,4710
0.07043457,4810
0.07043457,4910

==> rn16_min.csv <==
min_binary-61,n
0.960449219,10
0.657714844,110
0.48046875,210
0.367919922,310
0.290283203,410
0.239135742,510
0.19543457,610
0.16003418,710
0.134033203,810
0.115112305,910
0.100219727,1010
0.089416504,1110
0.078430176,1210
0.07043457,1310
0.07043457,1410
0.07043457,1510
0.07043457,1610
0.07043457,1710
0.07043457,1810
0.07043457,1910
0.07043457,2010
0.07043457,2110
0.07043457,2210
0.07043457,2310
0.07043457,2410
0.07043457,2510
0.07043457,2610
0.07043457,2710
0.07043457,2810
0.07043457,2910
0.07043457,3010
0.07043457,3110
0.07043457,3210
0.07043457,3310
0.07043457,3410
0.07043457,3510
0.07043457,3610
0.07043457,3710
0.07043457,3810
0.07043457,3910
0.07043457,4010
0.07043457,4110
0.07043457,4210
0.07043457,4310
0.07043457,4410
0.07043457,4510
0.07043457,4610
0.07043457,4710
0.07043457,4810
0.07043457,4910

==> sr-5_min-10.csv <==
sr_min-10,n,,
0.139962646,10,,
0.120359375,110,,
0.104098877,210,,
0.090827515,310,,
0.079480469,410,,
0.069990723,510,,
0.061852661,610,,
0.054774536,710,,
0.048733887,810,,
0.043435303,910,,
0.038828186,1010,,
0.034711975,1110,,
0.031184356689453126,1210,,
0.028058013916015624,1310,,
0.025278289794921874,1410,,
0.022812713623046876,1510,,
0.020567627,1610,,
0.018646484,1710,,
0.016893264770507812,1810,,
0.015283691,1910,,
0.013901077270507812,2010,,
0.012634644,2110,,
0.011446594,2210,,
0.010356964111328125,2310,,
0.009448151,2410,,
0.008702774,2510,,
0.007904419,2610,,
0.007231911,2710,,
0.006569664,2810,,
0.006022964,2910,,
0.005523438,3010,,
0.005039978,3110,,
0.004617081,3210,,
0.004188732,3310,,
0.003851921,3410,,
0.00354221,3510,,
0.003258327,3610,,
0.002957878,3710,,
0.002742348,3810,,
0.002502817,3910,,
0.002305325,4010,,
0.002117422,4110,,
0.001948822,4210,,
0.00179299,4310,,
0.001639431,4410,,
0.001532635,4510,,
0.001405418,4610,,
0.001283879,4710,,
0.001188661,4810,,
0.001101118,4910,,

==> sr-5_min-3.csv <==
sr_min-3,n
0.140032715,10
0.121451904,110
0.1062103271484375,210
0.093447998,310
0.082759155,410
0.073847778,510
0.066369141,610
0.059792725,710
0.054028381,810
0.048903442,910
0.044462708,1010
0.040473267,1110
0.036991516,1210
0.033855347,1310
0.031052215576171875,1410
0.028551605224609374,1510
0.026248199462890625,1610
0.024235321044921876,1710
0.022373870849609376,1810
0.02069104,1910
0.019234802,2010
0.017880462646484376,2110
0.016646682739257814,2210
0.015477584838867188,2310
0.014368179321289063,2410
0.013386108,2510
0.012590759,2610
0.011828140258789062,2710
0.011116119384765625,2810
0.010464294,2910
0.009768753,3010
0.009102859,3110
0.008543266,3210
0.008065331,3310
0.007620773,3410
0.007294479,3510
0.006935577,3610
0.006647408,3710
0.006288994,3810
0.005985313,3910
0.005699188,4010
0.005468376,4110
0.005147415,4210
0.004897034,4310
0.004661942,4410
0.004396336,4510
0.004168247,4610
0.003939083,4710
0.003752613,4810
0.003646133,4910

==> sr-5_min-6.csv <==
sr_min-6,n
0.139963379,10
0.120466064,110
0.1044478759765625,210
0.091068115,310
0.079904907,410
0.070525513,510
0.062332092,610
0.055369995,710
0.049346436,810
0.044052063,910
0.039449768,1010
0.035459045,1110
0.031909332275390626,1210
0.028711121,1310
0.025952881,1410
0.023450317,1510
0.021357239,1610
0.019324676513671875,1710
0.017515609741210938,1810
0.015930328369140625,1910
0.014536621,2010
0.013306274,2110
0.012099716186523437,2210
0.011074386596679687,2310
0.010071823120117188,2410
0.009231293,2510
0.008457932,2610
0.007735039,2710
0.007097748,2810
0.006545753,2910
0.005987061,3010
0.005507408,3110
0.005086975,3210
0.004678936,3310
0.004298267,3410
0.003964428,3510
0.00364608,3610
0.00336948,3710
0.003127388,3810
0.002881927,3910
0.002657677,4010
0.002445015,4110
0.002280296,4210
0.002127262,4310
0.001967703,4410
0.001803102,4510
0.001682375,4610
0.001551615,4710
0.00145682,4810
0.001343067,4910

==> sr-5_min-7.csv <==
sr_min-7,n
0.13997168,10
0.1203558349609375,110
0.104314453,210
0.090870483,310
0.07972644,410
0.070210693,510
0.061953491,610
0.05499231,710
0.048963623,810
0.043683716,910
0.039064514,1010
0.035011963,1110
0.031494873,1210
0.028408843994140624,1310
0.025562012,1410
0.023095306396484376,1510
0.02082135,1610
0.018815735,1710
0.017078033447265627,1810
0.015531692504882812,1910
0.01410968,2010
0.012882522583007813,2110
0.011692291259765624,2210
0.010632751,2310
0.009716827,2410
0.008874939,2510
0.00810778,2610
0.007415703,2710
0.00679805,2810
0.006237831,2910
0.005677238,3010
0.005219719,3110
0.004774109,3210
0.004410927,3310
0.004030685,3410
0.003677265,3510
0.00339909,3610
0.00312627,3710
0.002885544,3810
0.002646128,3910
0.002444757,4010
0.002236368,4110
0.002078785,4210
0.001920031,4310
0.001754797,4410
0.001625013,4510
0.001510433,4610
0.001400253,4710
0.0012848,4810
0.001178772,4910

==> sr-5_min-8.csv <==
sr_min-8,n
0.139970703,10
0.1203138427734375,110
0.104229248,210
0.090849976,310
0.079646729,410
0.070077881,510
0.061924866,610
0.054943481,710
0.048852844,810
0.043538147,910
0.038924805,1010
0.034929993,1110
0.031268402,1210
0.028151306,1310
0.025380554,1410
0.022910461,1510
0.020742462158203124,1610
0.018720428466796876,1710
0.016936050415039063,1810
0.015375106811523438,1910
0.013917617797851563,2010
0.012683273315429688,2110
0.011574554443359374,2210
0.010496353149414063,2310
0.009612503,2410
0.008728363,2510
0.007969788,2610
0.007273933,2710
0.006657791,2810
0.006093071,2910
0.00556926,3010
0.005123268,3110
0.004710754,3210
0.004284378,3310
0.003931015,3410
0.003603931,3510
0.003313377,3610
0.003032574,3710
0.002796276,3810
0.002548691,3910
0.002355198,4010
0.002148392,4110
0.002002764,4210
0.001821604,4310
0.00168556,4410
0.001551044,4510
0.001431676,4610
0.001321201,4710
0.001225352,4810
0.001137195,4910

==> sr_min-10.csv <==
sr_min-10,n
0.96075293,10
0.657516602,110
0.478356445,210
0.366571289,310
0.291296387,410
0.237326172,510
0.197136963,610
0.166025635,710
0.14138208,810
0.1214273681640625,910
0.105081299,1010
0.091566895,1110
0.080199707,1210
0.070529053,1310
0.062144897,1410
0.055265442,1510
0.049110718,1610
0.043732666,1710
0.03909259,1810
0.035001709,1910
0.031345215,2010
0.028161834716796875,2110
0.025498199462890624,2210
0.022944915771484376,2310
0.020772369384765624,2410
0.018767730712890625,2510
0.017052795,2610
0.015347763061523438,2710
0.013943038940429687,2810
0.012722320556640625,2910
0.011524841,3010
0.010480056762695313,3110
0.00951017,3210
0.008690048,3310
0.00793412,3410
0.007260155,3510
0.006630768,3610
0.006043068,3710
0.005505852,3810
0.005068489,3910
0.004625938,4010
0.004241402,4110
0.003873352,4210
0.003545685,4310
0.003261684,4410
0.002969894,4510
0.0027542,4610
0.00252516,4710
0.002317753,4810
0.002137419,4910

==> sr_min-3.csv <==
sr_min-3,n
0.960645508,10
0.658112305,110
0.479780273,210
0.368813477,310
0.29396582,410
0.240283936,510
0.200991211,610
0.170469238,710
0.146327637,810
0.1266964111328125,910
0.1105594482421875,1010
0.096947388,1110
0.085564941,1210
0.076359863,1310
0.06837854,1410
0.061508057,1510
0.055625488,1610
0.050389648,1710
0.045747314,1810
0.041625305,1910
0.038033203,2010
0.034683716,2110
0.031924011,2210
0.029313751220703125,2310
0.026938751220703126,2410
0.024865020751953126,2510
0.022923370361328126,2610
0.021154754638671874,2710
0.019659698486328123,2810
0.018246948,2910
0.017032302856445313,3010
0.015810059,3110
0.014701675415039063,3210
0.013716079711914063,3310
0.012784546,3410
0.012041046142578124,3510
0.011343643188476563,3610
0.010688018798828126,3710
0.009986465,3810
0.009342621,3910
0.008750809,4010
0.008188705,4110
0.007775482,4210
0.00737188,4310
0.007053558,4410
0.00672728,4510
0.006429794,4610
0.006125092,4710
0.005805367,4810
0.005503525,4910

==> sr_min-6.csv <==
sr_min-6,n
0.960736328,10
0.657505859,110
0.478397949,210
0.366775879,310
0.291529297,410
0.23767749,510
0.197520508,610
0.166557373,710
0.141955322,810
0.1221014404296875,910
0.105775146,1010
0.09219812,1110
0.08085022,1210
0.071186646,1310
0.063027893,1410
0.055954956,1510
0.049858093,1610
0.044571716,1710
0.03988916,1810
0.035791199,1910
0.032218506,2010
0.029015655517578124,2110
0.026172363,2210
0.023649749755859376,2310
0.021534515380859376,2410
0.019511993408203126,2510
0.017705444,2610
0.016098633,2710
0.014653457641601562,2810
0.013330933,2910
0.012209320068359375,3010
0.011095184326171875,3110
0.010204163,3210
0.009329361,3310
0.008548523,3410
0.007804344,3510
0.007147041,3610
0.006608376,3710
0.006060509,3810
0.005560966,3910
0.005157722,4010
0.004714142,4110
0.004336594,4210
0.004001469,4310
0.003681244,4410
0.003418552,4510
0.003141903,4610
0.002898949,4710
0.002687023,4810
0.002486189,4910

==> sr_min-7.csv <==
sr_min-7,n
0.960756836,10
0.657557617,110
0.478256836,210
0.366625977,310
0.291294922,410
0.237543945,510
0.197280762,610
0.166209717,710
0.141688477,810
0.1217728271484375,910
0.105376465,1010
0.091793091,1110
0.08047522,1210
0.070882935,1310
0.062629211,1410
0.055595642,1510
0.049463196,1610
0.044108948,1710
0.039409851,1810
0.035325012,1910
0.031746674,2010
0.028546326,2110
0.025758697509765626,2210
0.023225159,2310
0.020995544,2410
0.019057586669921876,2510
0.017270736694335938,2610
0.015644821166992187,2710
0.014218872,2810
0.012934539794921875,2910
0.011793914794921876,3010
0.010773438,3110
0.009809082,3210
0.008937126,3310
0.008148598,3410
0.007461304,3510
0.006797577,3610
0.006246124,3710
0.005717018,3810
0.005238991,3910
0.004807861,4010
0.004415665,4110
0.004058414,4210
0.003687702,4310
0.003409237,4410
0.003153477,4510
0.002909069,4610
0.002660643,4710
0.002471804,4810
0.002283735,4910

==> sr_min-8.csv <==
sr_min-8,n
0.960763672,10
0.657515625,110
0.478295898,210
0.366547852,310
0.291180176,410
0.237360352,510
0.197101807,610
0.166042725,710
0.141369385,810
0.121581787,910
0.1052088623046875,1010
0.091628052,1110
0.080340576,1210
0.070681274,1310
0.062406616,1410
0.055318298,1510
0.049299683,1610
0.0439375,1710
0.039286621,1810
0.035189331,1910
0.031555206298828124,2010
0.028333892822265627,2110
0.025517822,2210
0.023080535888671875,2310
0.020750823974609374,2410
0.018823577880859376,2510
0.017043884,2610
0.015492294311523437,2710
0.014037354,2810
0.012772262573242188,2910
0.011631531,3010
0.010590682983398438,3110
0.009644516,3210
0.008797134,3310
0.00804361,3410
0.007299026,3510
0.006690247,3610
0.006103394,3710
0.005607521,3810
0.005125385,3910
0.004697948,4010
0.004308361,4110
0.003936878,4210
0.00361808,4310
0.003299622,4410
0.003065826,4510
0.002798601,4610
0.002580736,4710
0.002358519,4810
0.002199938,4910
